Analytic results for planar three-loop integrals for massive form factors

We use the method of differential equations to analytically evaluate all planar three-loop Feynman integrals relevant for form factor calculations involving massive particles. Our results for ninety master integrals at general $q^2$ are expressed in terms of multiple polylogarithms, and results for fiftyone master integrals at the threshold $q^2=4m^2$ are expressed in terms of multiple polylogarithms of argument one, with indices equal to zero or to a sixth root of unity.

==> README.txt <==
(* 
This directory contains ancillary files to the paper
[1] ``Planar three-loop heavy quark form factor integrals’’
by J. M. Henn, A. V. Smirnov and V. A. Smirnov.
*)
(* 
Further useful information can be found in the previous paper
[2] ``Evaluating Multiple Polylogarithm Values at Sixth Roots of Unity up to Weight Six’’
by J. M. Henn, A. V. Smirnov and V. A. Smirnov.
arXiv:1512.08389 [hep-th]
*)

Here we describe the ancillary files.

(* Notation *)
In the files we use FIRE notation for the Feynman integrals 
G[3, {a[1],...,a[12]}] and in the paper we use F_{a_1,...,a_{12}}

The following files are provided:

1) qff_genq_utbasis.txt
List of 90 basis integrals for general q^2.
The basis is chosen to have uniform weight.

1) qff_genq_utbasis_de.txt
The matrix appearing on the r.h.s. of the 
differential equations of the ut basis.

3) qff_genq_utbasis_result.txt
Analytical results for the 90 elements of the basis 2)
at general q^2, in terms of multiple polylogarithms
G[{a[1],...,a[w]}, x]
GI and GR refer to constants that we classified in [2].

4) qff_threshold_mi.txt
List of the 51 primary master integrals at threshold.

5) qff_threshold_mi_result.txt
analytic results for the threshold master integrals

These results are up to the following power in epsilon, eps^pmax[[i]],
with the following values of pmax for the 51 mi.
pmax = {3, 3, 3, 3, 4, 3, 2, 3, 3, 3, 3, 2, 3, 1, 3, 2, 3, 2, 3, 3, 1, 0,
3, 1, 2, 2, 3, 0, 2, 2, 3, 1, 2, 1, 2, 2, 2, 1, 1, 1, 2, 0,
2, 2, 2, 1, 1, 1, 2, 1, 1};



==> qff_genq_UTbasis.txt <==
{G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}], 
 -((eps*(-1 + x^2)*G[3, {0, 0, 2, 1, 3, 3, 0, 0, 0, 0, 0, 0}])/x), 
 (eps^2*(1 + x)^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}])/x, 
 -(eps^2*(-1 + x^2)*(2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
     G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}]))/(2*x), 
 eps^2*G[3, {0, 0, 0, 3, 2, 0, 2, 1, 0, 0, 0, 0}], 
 -((eps^2*(-1 + x^2)^2*G[3, {0, 2, 2, 1, 1, 3, 0, 0, 0, 0, 0, 0}])/x^2), 
 -((eps^3*(-1 + x)*(1 + x)^3*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}])/
   x^2), -(eps^3*(-1 + x^2)^2*(2*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
     G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}]))/(2*x^2), 
 -((eps^3*(-1 + x^2)*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}])/x), 
 -((eps^3*(-1 + x^2)*G[3, {0, 1, 0, 3, 1, 0, 2, 1, 0, 0, 0, 0}])/x), 
 -((eps^3*(-1 + x^2)*G[3, {0, 0, 2, 1, 2, 0, 2, 1, 0, 0, 0, 0}])/x), 
 (eps^3*(-1 + x^2)^3*G[3, {2, 2, 2, 1, 1, 1, 0, 0, 0, 0, 0, 0}])/x^3, 
 -(eps^4*(-1 + x^2)^2*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}])/(51*x^2), 
 -((eps^4*(-1 + x^2)^2*G[3, {0, 1, 2, 1, 1, 0, 2, 1, 0, 0, 0, 0}])/x^2), 
 -((eps^4*(-1 + x^2)*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}])/x), 
 -((eps^3*(-1 + x^2)^2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}])/x^2), 
 -((eps^5*(-1 + x^2)^2*G[3, {0, 1, 2, 1, 1, 1, 1, 1, 0, 0, 0, 0}])/x^2), 
 (eps^4*(-1 + x^2)^3*G[3, {0, 2, 2, 1, 1, 1, 1, 1, 0, 0, 0, 0}])/x^3, 
 (eps^3*(1 + x)^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}])/x, 
 -((eps^3*(-1 + x^2)*(G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
     G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}]))/x), 
 (-(eps^3*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}]) + 
   2*eps^3*x*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
   eps^3*x^2*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   4*eps*x*G[3, {3, 0, 0, 3, 0, 0, 0, 1, 1, 0, 0, 0}] - 
   8*eps^2*x*G[3, {3, 0, 0, 3, 0, 0, 0, 1, 1, 0, 0, 0}])/(4*x), 
 (-1 + eps)*eps*(1 + 4*eps)*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}], 
 eps^3*G[3, {0, 0, 0, 2, 0, 0, 2, 2, 1, 0, 0, 0}], 
 -(eps*(-1 + x)*(-2*eps^2*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     6*eps^3*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     2*eps^2*x*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     6*eps^3*x*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     2*eps^2*x^3*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     6*eps^3*x^3*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     2*eps^2*x^4*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     6*eps^3*x^4*G[3, {1, 0, 1, 2, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     eps^2*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
     eps^2*x*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
     eps^2*x^3*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
     eps^2*x^4*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
     4*eps^2*x*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
     8*eps^2*x^2*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
     4*eps^2*x^3*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] - 
     4*eps^2*x*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     8*eps^3*x*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     8*eps^2*x^2*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     16*eps^3*x^2*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     4*eps^2*x^3*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] + 
     8*eps^3*x^3*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 2, 0, 0, 0}] - 
     x^2*G[3, {2, 0, 2, 0, 0, 0, 0, 2, 1, 0, 0, 0}] - 
     3*eps*x^2*G[3, {2, 0, 2, 0, 0, 0, 0, 2, 1, 0, 0, 0}] + 
     4*eps^2*x^2*G[3, {2, 0, 2, 0, 0, 0, 0, 2, 1, 0, 0, 0}] - 
     4*x^2*G[3, {3, 0, 0, 3, 0, 0, 0, 1, 1, 0, 0, 0}] + 
     8*eps*x^2*G[3, {3, 0, 0, 3, 0, 0, 0, 1, 1, 0, 0, 0}]))/(2*x^2*(1 + x)), 
 -((eps^4*(-1 + x^2)*G[3, {0, 0, 1, 1, 0, 0, 2, 2, 1, 0, 0, 0}])/x), 
 -((eps^4*(-1 + x^2)*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}])/x), 
 eps^3*G[3, {0, 0, 0, 0, 2, 0, 2, 1, 2, 0, -1, 1}], 
 eps^3*(G[3, {2, -1, 2, 0, 0, 0, 0, 1, 1, 0, 2, 0}] - 
   G[3, {2, 0, 2, 0, 0, 0, 0, 1, 1, 0, 2, 0}]), 
 -((eps^4*(-1 + x^2)*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}])/x), 
 -((eps^3*(-1 + x^2)*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}])/x), 
 (eps^3*(1 + x)^2*(eps*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
    2*G[3, {0, 0, 2, 0, 2, 0, 2, 1, 1, 0, -1, 0}]))/(2*x), 
 -((eps^2*(1 + x)^2*(2*eps^2*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
     3*eps*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
     G[3, {0, 0, 3, 0, 2, 0, 2, 1, 1, 0, -1, 0}]))/x), 
 -((eps^4*(-1 + x^2)*G[3, {2, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}])/x), 
 -((eps^3*(-1 + x^2)*G[3, {3, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}])/x), 
 (eps^3*(2*x*G[3, {2, -1, 0, 2, 0, 0, 0, 1, 1, 0, 2, 0}] + 
    eps*G[3, {2, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}] + 
    2*eps*x*G[3, {2, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}] + 
    eps*x^2*G[3, {2, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}] - 
    2*x*G[3, {2, 0, 0, 2, 0, 0, 0, 1, 1, 0, 2, 0}] - 
    2*G[3, {3, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}] - 
    4*x*G[3, {3, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}] - 
    2*x^2*G[3, {3, 0, 0, 2, 0, 0, 0, 1, 1, 0, 1, 0}]))/(2*x), 
 -((eps^4*(-1 + 2*eps)*(1 + x)^2*G[3, {1, 0, 1, 1, 0, 1, 0, 2, 1, 0, 0, 0}])/
   x), -((eps^4*(-1 + x^2)^2*G[3, {0, 2, 0, 2, 0, 0, 1, 1, 1, 1, 0, 0}])/
   x^2), -((eps^5*(-1 + x^2)*G[3, {0, 2, 0, 1, 0, 0, 1, 1, 1, 1, 0, 0}])/x), 
 -((eps^5*(-1 + x^2)*G[3, {0, 1, 0, 1, 0, 0, 2, 1, 1, 0, 0, 1}])/x), 
 -((eps^4*(-1 + x^2)*G[3, {0, 1, 0, 0, 1, 0, 2, 1, 2, 0, -1, 1}])/x), 
 -((eps^5*(-1 + x^2)*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}])/x), 
 -((eps^4*(-1 + x^2)^2*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}])/x^2), 
 -((eps^5*(-1 + x^2)*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}])/x), 
 -((eps^4*(-1 + x^2)^2*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}])/x^2), 
 -((eps^4*(-1 + x^2)^2*G[3, {0, 2, 0, 1, 1, 0, 2, 1, 1, 0, -1, 1}])/x^2), 
 -((eps^5*(-1 + x^2)*G[3, {0, 1, 0, 1, 1, 0, 2, 1, 1, 0, -1, 1}])/x), 
 -((eps^5*(-1 + x^2)*G[3, {2, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 0}])/x), 
 -((eps^4*(-1 + x^2)*G[3, {3, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 0}])/x), 
 -((eps^4*(-1 + x^2)^2*G[3, {2, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}])/x^2), 
 -((eps^3*(-1 + x^2)^2*G[3, {3, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}])/x^2), 
 -((eps^4*(-1 + x^2)*(G[3, {2, -1, 1, 1, 0, 0, 0, 1, 1, 0, 2, 0}] - 
     G[3, {2, 0, 1, 1, 0, 0, 0, 1, 1, 0, 2, 0}]))/x), 
 -((eps^4*(-1 + x^2)*G[3, {0, 0, 2, 0, 2, 1, 1, 1, 1, 0, 0, 0}])/x), 
 -((eps^5*(-1 + x^2)*(G[3, {0, 0, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] - 
     G[3, {0, 1, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}]))/x), 
 -((eps^4*(-1 + x^2)^2*G[3, {0, 0, 2, 0, 1, 1, 1, 1, 2, 0, 0, 0}])/x^2), 
 -((eps^5*(-1 + x^2)*G[3, {0, 1, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}])/x), 
 -((eps^3*(eps*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
     2*eps*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
     6*eps^2*G[3, {0, 0, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] - 
     x*G[3, {0, 0, 2, 0, 1, 1, 2, 1, 1, 0, 0, 0}] - 
     2*eps*x*G[3, {0, 0, 2, 0, 1, 1, 2, 1, 1, 0, 0, 0}] - 
     4*eps*G[3, {0, 0, 2, 0, 2, 1, 1, 1, 1, 0, 0, 0}] - 
     2*eps*x*G[3, {0, 0, 2, 0, 2, 1, 1, 1, 1, 0, 0, 0}] - 
     4*eps^2*G[3, {0, 1, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] - 
     4*eps*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}]))/x), 
 -((eps^6*(-1 + x^2)*G[3, {1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}])/x), 
 (eps^3*(-2*eps*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] + 
    2*eps*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
    6*eps^2*G[3, {0, 0, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] + 
    2*eps*G[3, {0, 0, 2, 0, 2, 1, 1, 1, 1, 0, 0, 0}] + 
    6*eps^2*G[3, {0, 1, 0, 1, 0, 0, 2, 1, 1, 0, 0, 1}] + 
    10*eps^2*G[3, {0, 1, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] + 
    6*eps^2*x*G[3, {0, 1, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0}] + 
    10*eps*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
    6*eps*x*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
    2*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] + 
    3*eps^3*G[3, {1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}] + 
    3*eps^3*x^2*G[3, {1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}] + 
    3*eps*x*G[3, {2, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}]))/(3*x), 
 -((eps^6*(-1 + x^2)*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}])/x), 
 -((eps^6*(-1 + x^2)*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 0, -1, 1}])/x), 
 -((eps^4*(-1 + 2*eps)*(1 + x)^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}])/
   x), (-32*eps*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   128*eps^2*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   32*eps*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   128*eps^2*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   32*eps*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   128*eps^2*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   4*eps^3*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   20*eps^4*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   24*eps^5*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   16*eps^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   16*eps^4*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   16*eps^4*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   16*eps^4*x^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   8*eps^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   32*eps^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   8*eps^3*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   64*eps^4*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   8*eps^2*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   24*eps^3*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   48*eps^4*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   8*eps^3*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   64*eps^4*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   8*eps^3*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   32*eps^4*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   16*eps^3*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   80*eps^4*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   96*eps^5*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   16*eps^3*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   80*eps^4*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   96*eps^5*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   16*eps^3*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   80*eps^4*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   96*eps^5*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   4*eps^3*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   28*eps^4*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   64*eps^5*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   48*eps^6*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   4*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   28*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   64*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   4*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   28*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   64*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   16*eps^3*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   80*eps^4*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   96*eps^5*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   16*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   80*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   96*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   16*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   80*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   96*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   eps^4*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   7*eps^5*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   16*eps^6*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   12*eps^7*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   2*eps^4*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   14*eps^5*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   32*eps^6*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   24*eps^7*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   eps^4*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   7*eps^5*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   16*eps^6*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   12*eps^7*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}])/
  (4*(1 - 5*eps + 6*eps^2)*x^2), 
 (-(eps*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}]) + 
   2*eps^2*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   13*eps^3*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   38*eps^4*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   24*eps^5*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   16*eps*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   64*eps^2*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   8*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   80*eps*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   192*eps^2*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   40*eps*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   144*eps^2*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   16*eps*x^4*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   64*eps^2*x^4*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   4*eps^3*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   20*eps^4*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   24*eps^5*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   2*eps^3*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   10*eps^4*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   12*eps^5*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   2*eps^3*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   10*eps^4*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   12*eps^5*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   8*eps^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   4*eps^3*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   8*eps^4*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   4*eps^3*x^2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   16*eps^4*x^2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   4*eps^3*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   16*eps^4*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   4*eps^3*x^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   8*eps^4*x^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   8*eps^4*x^5*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   4*eps^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   16*eps^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   6*eps^2*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   40*eps^3*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   88*eps^4*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   22*eps^3*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   100*eps^4*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   6*eps^2*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   8*eps^3*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   64*eps^4*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   10*eps^3*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   52*eps^4*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   4*eps^3*x^5*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   16*eps^4*x^5*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   8*eps^3*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   40*eps^4*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   48*eps^5*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   4*eps^2*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   44*eps^3*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   144*eps^4*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   144*eps^5*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   4*eps^2*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   44*eps^3*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   144*eps^4*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   144*eps^5*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   8*eps^3*x^4*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   40*eps^4*x^4*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   48*eps^5*x^4*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   2*eps^3*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   14*eps^4*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   32*eps^5*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   24*eps^6*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   4*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   28*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   64*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   4*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   28*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   64*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   2*eps^3*x^4*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   14*eps^4*x^4*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   32*eps^5*x^4*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   24*eps^6*x^4*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   8*eps^3*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   40*eps^4*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   48*eps^5*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   4*eps^2*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   44*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   144*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   144*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   4*eps^2*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   44*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   144*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   144*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   8*eps^3*x^4*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   40*eps^4*x^4*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   48*eps^5*x^4*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   2*eps^4*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   14*eps^5*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   32*eps^6*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   24*eps^7*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   2*eps^4*x^4*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   14*eps^5*x^4*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   32*eps^6*x^4*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   24*eps^7*x^4*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}])/
  (4*(1 - 5*eps + 6*eps^2)*(-1 + x)*x^2), 
 (eps^5*(-1 + 2*eps)*(-1 + x^2)*G[3, {0, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0}])/
  x, -((eps^4*(-1 + 2*eps)*(1 + x)^2*G[3, {0, 1, 1, 1, 1, 2, 0, 1, 0, 1, 0, 
      0}])/x), 
 (eps^2*(1 + x)^2*(9*eps*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
    6*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
    eps^2*x*G[3, {0, 1, 1, 0, 1, 2, 0, 0, 1, 1, 0, 0}] - 
    2*eps^3*x*G[3, {0, 1, 1, 0, 1, 2, 0, 0, 1, 1, 0, 0}] - 
    eps^2*x^3*G[3, {0, 1, 1, 0, 1, 2, 0, 0, 1, 1, 0, 0}] + 
    2*eps^3*x^3*G[3, {0, 1, 1, 0, 1, 2, 0, 0, 1, 1, 0, 0}] - 
    4*eps^2*x*G[3, {0, 1, 1, 1, 1, 2, 0, 1, 0, 1, 0, 0}] + 
    8*eps^3*x*G[3, {0, 1, 1, 1, 1, 2, 0, 1, 0, 1, 0, 0}] + 
    4*eps^2*x^3*G[3, {0, 1, 1, 1, 1, 2, 0, 1, 0, 1, 0, 0}] - 
    8*eps^3*x^3*G[3, {0, 1, 1, 1, 1, 2, 0, 1, 0, 1, 0, 0}] + 
    4*eps^2*x*G[3, {0, 1, 1, 1, 2, 1, 0, 1, 0, 1, 0, 0}] - 
    8*eps^3*x*G[3, {0, 1, 1, 1, 2, 1, 0, 1, 0, 1, 0, 0}] - 
    4*eps^2*x^3*G[3, {0, 1, 1, 1, 2, 1, 0, 1, 0, 1, 0, 0}] + 
    8*eps^3*x^3*G[3, {0, 1, 1, 1, 2, 1, 0, 1, 0, 1, 0, 0}] + 
    6*eps^2*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
    12*eps^3*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
    6*eps*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
    12*eps*x*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
    6*eps*x^2*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
    3*eps*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
    6*eps*x*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
    3*eps*x^2*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
    12*eps^2*x*G[3, {1, 0, 1, 1, 0, 1, 0, 2, 1, 0, 0, 0}] - 
    24*eps^3*x*G[3, {1, 0, 1, 1, 0, 1, 0, 2, 1, 0, 0, 0}]))/
  (4*x^2*(1 + x^2)), 
 -((eps^4*(-1 + 2*eps)*(1 + x)^2*G[3, {0, 1, 1, 0, 1, 2, 0, 0, 1, 1, 0, 0}])/
   x), (eps^4*(-1 + x^2)^2*(G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
    G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}]))/x^2, 
 -((eps^5*(-1 + x^2)*(G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
     G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}]))/x), 
 -((eps^5*(-1 + x^2)^2*G[3, {1, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}])/x^2), 
 -((eps^4*(-1 + x^2)*(1 + x + x^2)*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 
      0}])/x^2), 
 -((eps^5*(-1 + x^2)*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}])/x), 
 -((eps^4*(-1 + x^2)*(G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
     G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}]))/x), 
 -((eps^6*(-1 + x^2)^2*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, -1, 1}])/x^2), 
 -(eps^3*(-1 + x^2)*(eps*G[3, {0, 0, 2, 0, 1, 1, 1, 1, 2, 0, 0, 0}] + 
     eps*x*G[3, {0, 0, 2, 0, 1, 1, 1, 1, 2, 0, 0, 0}] - 
     3*eps*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
     3*eps*x*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
     3*eps*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
     3*eps*x*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
     2*eps*G[3, {0, 2, 0, 1, 1, 0, 2, 1, 1, 0, -1, 1}] + 
     2*eps*x*G[3, {0, 2, 0, 1, 1, 0, 2, 1, 1, 0, -1, 1}] - 
     2*eps*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
     2*eps*x*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
     2*eps*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
     2*eps*x*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
     2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
     2*x*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
     2*eps^2*x*G[3, {1, 1, -1, 1, 1, 0, 1, 1, 1, 1, 0, 1}] + 
     12*eps^3*x*G[3, {1, 1, -1, 1, 1, 0, 1, 1, 1, 1, 0, 1}] + 
     2*eps^3*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, -1, 1}] + 
     4*eps^3*x*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, -1, 1}] + 
     2*eps^3*x^2*G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, -1, 1}] + 
     6*eps*G[3, {2, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}] + 
     6*eps*x*G[3, {2, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}] - 
     8*G[3, {3, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}] - 
     8*x*G[3, {3, 0, 1, 2, 0, 0, 0, 1, 1, 0, 1, 0}]))/(2*x^2), 
 -((eps^6*(-1 + x^2)*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0}])/x), 
 -((eps^5*(-1 + x^2)^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}])/x^2), 
 -((eps^5*(-1 + x^2)*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}])/x), 
 -((eps^5*(-1 + x^2)^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}])/x^2), 
 (eps^3*(4*eps*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
    4*eps*x*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
    4*eps*x^2*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
    4*eps*x^3*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
    2*eps*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
    2*eps*x*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
    2*eps*x^2*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
    2*eps*x^3*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
    2*eps*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
    4*eps^2*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
    2*eps*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
    4*eps^2*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
    2*eps^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
    4*eps^2*x*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
    4*eps^2*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
    2*eps^2*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
    2*eps^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    4*eps^2*x*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
    4*eps^2*x^3*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    2*eps^2*x^4*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
    4*eps*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    4*eps*x^2*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    4*eps*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
    4*eps*x^2*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
    2*eps*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
    4*eps*x*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    4*eps*x^3*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
    2*eps*x^4*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
    2*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
    2*x*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
    2*x^2*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
    2*x^3*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
    2*eps*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
    2*eps*x*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
    2*eps*x^2*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
    2*eps*x^3*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
    G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
    x*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
    x^2*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
    x^3*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
    4*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
    4*x^2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}]))/(2*x^2), 
 (eps*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   2*eps^2*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   13*eps^3*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   38*eps^4*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   24*eps^5*x^2*G[3, {0, 0, 0, 2, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   32*eps*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   128*eps^2*x*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   8*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   88*eps*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   208*eps^2*x^2*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] + 
   32*eps*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   128*eps^2*x^3*G[3, {0, 0, 0, 3, 3, 3, 0, 0, 0, 0, 0, 0}] - 
   18*eps^5*x*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   90*eps^6*x*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   108*eps^7*x*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   36*eps^5*x^2*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   180*eps^6*x^2*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   216*eps^7*x^2*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   18*eps^5*x^3*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   90*eps^6*x^3*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   108*eps^7*x^3*G[3, {0, 0, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   18*eps^5*x*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   90*eps^6*x*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   108*eps^7*x*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   36*eps^5*x^2*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   180*eps^6*x^2*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   216*eps^7*x^2*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   18*eps^5*x^3*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   90*eps^6*x^3*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   108*eps^7*x^3*G[3, {0, 0, 1, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   3*eps^4*x*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   15*eps^5*x*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   18*eps^6*x*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   6*eps^4*x^2*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   30*eps^5*x^2*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   36*eps^6*x^2*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   3*eps^4*x^3*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   15*eps^5*x^3*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   18*eps^6*x^3*G[3, {0, 0, 2, 0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   4*eps^3*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   20*eps^4*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   24*eps^5*x*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   4*eps^3*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   20*eps^4*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   24*eps^5*x^2*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   4*eps^3*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] + 
   20*eps^4*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   24*eps^5*x^3*G[3, {0, 0, 2, 0, 0, 2, 0, 2, 1, 0, 0, 0}] - 
   10*eps^4*x*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   50*eps^5*x*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   60*eps^6*x*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   20*eps^4*x^2*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   100*eps^5*x^2*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   120*eps^6*x^2*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   10*eps^4*x^3*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   50*eps^5*x^3*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   60*eps^6*x^3*G[3, {0, 0, 2, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   16*eps^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   4*eps^2*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   28*eps^3*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   24*eps^4*x*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   8*eps^2*x^2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   56*eps^3*x^2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   80*eps^4*x^2*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   4*eps^2*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] - 
   28*eps^3*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   24*eps^4*x^3*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   16*eps^4*x^4*G[3, {0, 0, 2, 0, 1, 3, 0, 0, 2, 0, 0, 0}] + 
   8*eps^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   32*eps^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   4*eps^2*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   32*eps^3*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   96*eps^4*x*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   8*eps^2*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   8*eps^3*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   80*eps^4*x^2*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   4*eps^2*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   32*eps^3*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   96*eps^4*x^3*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] + 
   8*eps^3*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   32*eps^4*x^4*G[3, {0, 0, 2, 0, 2, 3, 0, 0, 1, 0, 0, 0}] - 
   12*eps^4*x*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^5*x*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^6*x*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   24*eps^4*x^3*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   120*eps^5*x^3*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   144*eps^6*x^3*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   12*eps^4*x^5*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^5*x^5*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^6*x^5*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   6*eps^4*x*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   30*eps^5*x*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   36*eps^6*x*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   12*eps^4*x^3*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   60*eps^5*x^3*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   72*eps^6*x^3*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   6*eps^4*x^5*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   30*eps^5*x^5*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   36*eps^6*x^5*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   12*eps^3*x*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   60*eps^4*x*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   72*eps^5*x*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   24*eps^3*x^2*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   120*eps^4*x^2*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   144*eps^5*x^2*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   12*eps^3*x^3*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   60*eps^4*x^3*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] + 
   72*eps^5*x^3*G[3, {0, 0, 3, 0, 1, 0, 2, 1, 1, 0, 0, 0}] - 
   16*eps^3*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   80*eps^4*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   96*eps^5*x*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   8*eps^2*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   72*eps^3*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   208*eps^4*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   192*eps^5*x^2*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   16*eps^3*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   80*eps^4*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] - 
   96*eps^5*x^3*G[3, {0, 1, 0, 2, -1, 3, 0, 1, 1, 0, 0, 0}] + 
   24*eps^5*x*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   120*eps^6*x*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   144*eps^7*x*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   48*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   240*eps^6*x^2*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   288*eps^7*x^2*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   24*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   120*eps^6*x^3*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   144*eps^7*x^3*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   4*eps^3*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   28*eps^4*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   64*eps^5*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   48*eps^6*x*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   4*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   28*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   64*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   48*eps^6*x^2*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   4*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   28*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] - 
   64*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   48*eps^6*x^3*G[3, {0, 1, 0, 2, 0, 2, 0, 1, 1, 0, 0, 0}] + 
   16*eps^3*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   80*eps^4*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   96*eps^5*x*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   8*eps^2*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   72*eps^3*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   208*eps^4*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   192*eps^5*x^2*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   16*eps^3*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   80*eps^4*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] + 
   96*eps^5*x^3*G[3, {0, 1, 0, 2, 0, 3, 0, 1, 1, 0, 0, 0}] - 
   32*eps^5*x*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   160*eps^6*x*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   192*eps^7*x*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   64*eps^5*x^2*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   320*eps^6*x^2*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   384*eps^7*x^2*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   32*eps^5*x^3*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   160*eps^6*x^3*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   192*eps^7*x^3*G[3, {0, 1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   6*eps^4*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   18*eps^5*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   24*eps^6*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   72*eps^7*x*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   12*eps^4*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   36*eps^5*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   48*eps^6*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   144*eps^7*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   12*eps^4*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   36*eps^5*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   48*eps^6*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   144*eps^7*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   12*eps^4*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   36*eps^5*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   48*eps^6*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   144*eps^7*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   6*eps^4*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   18*eps^5*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] - 
   24*eps^6*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   72*eps^7*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] + 
   12*eps^5*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   60*eps^6*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   72*eps^7*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   12*eps^5*x*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^6*x*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^7*x*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   12*eps^5*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^6*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^7*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   24*eps^5*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   120*eps^6*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   144*eps^7*x^3*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   12*eps^5*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^6*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^7*x^4*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   12*eps^5*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   60*eps^6*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   72*eps^7*x^5*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   12*eps^5*x^6*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
   60*eps^6*x^6*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   72*eps^7*x^6*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
   12*eps^4*x^2*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   36*eps^5*x^2*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^2*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   144*eps^7*x^2*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   24*eps^4*x^3*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   72*eps^5*x^3*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   96*eps^6*x^3*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   288*eps^7*x^3*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   12*eps^4*x^4*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   36*eps^5*x^4*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] - 
   48*eps^6*x^4*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   144*eps^7*x^4*G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] + 
   12*eps^5*x*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] - 
   60*eps^6*x*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] + 
   72*eps^7*x*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] - 
   24*eps^5*x^3*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] + 
   120*eps^6*x^3*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] - 
   144*eps^7*x^3*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] + 
   12*eps^5*x^5*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] - 
   60*eps^6*x^5*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] + 
   72*eps^7*x^5*G[3, {0, 1, 1, 1, 0, 2, 1, 1, 1, 0, 0, 0}] + 
   12*eps^5*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   60*eps^6*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   72*eps^7*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   12*eps^5*x*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   60*eps^6*x*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   72*eps^7*x*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   12*eps^5*x^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   60*eps^6*x^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   72*eps^7*x^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   24*eps^5*x^3*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   120*eps^6*x^3*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   144*eps^7*x^3*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   12*eps^5*x^4*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   60*eps^6*x^4*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   72*eps^7*x^4*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   12*eps^5*x^5*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   60*eps^6*x^5*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   72*eps^7*x^5*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   12*eps^5*x^6*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   60*eps^6*x^6*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   72*eps^7*x^6*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   32*eps^4*x*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   160*eps^5*x*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   192*eps^6*x*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   64*eps^4*x^2*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   320*eps^5*x^2*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   384*eps^6*x^2*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   32*eps^4*x^3*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   160*eps^5*x^3*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   192*eps^6*x^3*G[3, {0, 1, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   4*eps^4*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   28*eps^5*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   64*eps^6*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   48*eps^7*x*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   4*eps^4*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   28*eps^5*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   64*eps^6*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   48*eps^7*x^2*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   4*eps^4*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   28*eps^5*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] - 
   64*eps^6*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   48*eps^7*x^3*G[3, {0, 2, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0}] + 
   12*eps^4*x*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
   60*eps^5*x*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] + 
   72*eps^6*x*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
   24*eps^4*x^2*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] + 
   120*eps^5*x^2*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
   144*eps^6*x^2*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] + 
   12*eps^4*x^3*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
   60*eps^5*x^3*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] + 
   72*eps^6*x^3*G[3, {0, 2, 0, 2, -1, 1, 1, 1, 1, 0, 0, 0}] - 
   8*eps^4*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   40*eps^5*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   48*eps^6*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   4*eps^4*x*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   20*eps^5*x*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   24*eps^6*x*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   48*eps^4*x^2*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   240*eps^5*x^2*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   288*eps^6*x^2*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   52*eps^4*x^3*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   260*eps^5*x^3*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   312*eps^6*x^3*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   16*eps^4*x^4*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   80*eps^5*x^4*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   96*eps^6*x^4*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   24*eps^4*x^2*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   120*eps^5*x^2*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   144*eps^6*x^2*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   48*eps^4*x^3*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   240*eps^5*x^3*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   288*eps^6*x^3*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   24*eps^4*x^4*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   120*eps^5*x^4*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] - 
   144*eps^6*x^4*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
   6*eps^4*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   30*eps^5*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   36*eps^6*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   6*eps^4*x^2*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   30*eps^5*x^2*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   36*eps^6*x^2*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   6*eps^4*x^4*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   30*eps^5*x^4*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   36*eps^6*x^4*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   6*eps^4*x^6*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   30*eps^5*x^6*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
   36*eps^6*x^6*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
   6*eps^3*x*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
   30*eps^4*x*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
   36*eps^5*x*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
   12*eps^3*x^3*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
   60*eps^4*x^3*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
   72*eps^5*x^3*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
   6*eps^3*x^5*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
   30*eps^4*x^5*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] - 
   36*eps^5*x^5*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
   6*eps^4*x*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   30*eps^5*x*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   36*eps^6*x*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   12*eps^4*x^3*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   60*eps^5*x^3*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   72*eps^6*x^3*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   6*eps^4*x^5*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   30*eps^5*x^5*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   36*eps^6*x^5*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   3*eps^3*x*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
   15*eps^4*x*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
   18*eps^5*x*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
   6*eps^3*x^3*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
   30*eps^4*x^3*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
   36*eps^5*x^3*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
   3*eps^3*x^5*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] + 
   15*eps^4*x^5*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
   18*eps^5*x^5*G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
   8*eps^3*x*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   40*eps^4*x*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   48*eps^5*x*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   16*eps^3*x^2*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   80*eps^4*x^2*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   96*eps^5*x^2*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   8*eps^3*x^3*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] + 
   40*eps^4*x^3*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   48*eps^5*x^3*G[3, {0, 2, 3, 0, 0, 1, 1, 1, 0, 0, 0, 0}] - 
   24*eps^3*x^2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   120*eps^4*x^2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   144*eps^5*x^2*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   48*eps^3*x^3*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   240*eps^4*x^3*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   288*eps^5*x^3*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   24*eps^3*x^4*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   120*eps^4*x^4*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] - 
   144*eps^5*x^4*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   eps^3*x*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
   5*eps^4*x*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   6*eps^5*x*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
   2*eps^3*x^2*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   10*eps^4*x^2*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
   12*eps^5*x^2*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   eps^3*x^3*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] - 
   5*eps^4*x^3*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   6*eps^5*x^3*G[3, {2, 0, 0, 1, 0, 0, 0, 2, 2, 0, 0, 0}] + 
   eps^3*x*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] - 
   5*eps^4*x*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
   6*eps^5*x*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] - 
   2*eps^3*x^2*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
   10*eps^4*x^2*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] - 
   12*eps^5*x^2*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
   eps^3*x^3*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] - 
   5*eps^4*x^3*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}] + 
   6*eps^5*x^3*G[3, {2, 0, 0, 2, 0, 0, 0, 2, 1, 0, 0, 0}])/
  (12*(1 - 5*eps + 6*eps^2)*(-1 + x)^2*x^2), 
 -(eps^3*(-1 + x^2)*(-4*eps*G[3, {0, 0, 2, 1, 0, 1, 1, 2, 1, 0, 0, 0}] - 
     2*eps*G[3, {0, 0, 2, 1, 1, 0, 2, 1, 1, 0, 0, 0}] + 
     2*eps^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
     2*eps^2*x^2*G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] + 
     2*eps^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
     2*eps^2*x^2*G[3, {0, 1, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] + 
     4*eps*G[3, {0, 2, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
     4*eps*G[3, {0, 2, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0}] + 
     4*eps*x*G[3, {0, 2, 1, 2, 0, 1, 1, 1, 1, 0, 0, 0}] - 
     2*G[3, {0, 2, 2, 1, 0, 1, 0, 2, 0, 0, 0, 0}] + 
     2*eps*G[3, {0, 2, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}] - 
     G[3, {0, 2, 2, 1, 0, 2, 0, 1, 0, 0, 0, 0}] - 
     4*G[3, {0, 2, 3, 0, 1, 1, 1, 1, 0, 0, 0, 0}]))/(4*x^2), 
 -((eps^5*(-1 + x^2)*(1 + x + x^2)*G[3, {2, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 
      0}])/x^2), (eps^4*(-1 + x^2)^2*
   (eps*G[3, {2, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}] - 
    G[3, {3, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}]))/x^2, 
 (eps^4*(x*G[3, {2, -1, 1, 1, 2, 0, 0, 1, 1, 0, 1, 0}] - 
    x^3*G[3, {2, -1, 1, 1, 2, 0, 0, 1, 1, 0, 1, 0}] - 
    eps*G[3, {2, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}] + 
    eps*x^4*G[3, {2, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}] - 
    x*G[3, {2, 0, 1, 1, 2, 0, 0, 1, 1, 0, 1, 0}] + 
    x^3*G[3, {2, 0, 1, 1, 2, 0, 0, 1, 1, 0, 1, 0}] + 
    G[3, {3, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}] - 
    x^4*G[3, {3, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}]))/x^2, 
 -((eps^6*(-1 + x^2)*G[3, {1, 1, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0}])/x), 
 (eps^6*(1 - x^2)^2*G[3, {0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0}])/x^2, 
 -((eps^6*(-1 + x^2)^3*G[3, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0}])/x^3), 
 (eps^6*(1 - x^2)^2*G[3, {1, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0}])/x^2, 
 (1 - 2*eps)*eps^4*G[3, {1, 2, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1}]}

==> qff_genq_utbasis_de.txt <==
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[x], Log[x] - 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 2*Log[-1 + x] - Log[x], 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-4*Log[x], 0, -3*Log[x], -2*Log[-1 + x] + 4*Log[x] - 6*Log[1 + x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -4*Log[x], 0, 0, 0, 2*Log[x] - 4*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 2*Log[x], 0, 0, 0, 2*Log[-1 + x] - 2*Log[1 + x], -2*Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 4*Log[x], 0, -2*Log[x], 0, 0, 3*Log[x], 
  -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-4*Log[x], 0, -2*Log[x], 0, 4*Log[x], 0, 0, 0, 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 2*Log[x] - 4*Log[1 + x], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, Log[x] - 2*Log[1 + x], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 6*Log[x], 0, 0, 0, 0, 0, 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (4*Log[x])/51, 0, 0, 0, 0, (2*Log[x])/51, 0, (-2*Log[x])/51, 0, 
  (-4*Log[x])/51, 0, 2*Log[-1 + x] - Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x], -2*Log[x], 0, 0, 
  3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, Log[x]/2, 0, 0, 0, 0, 0, 
  Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, -Log[x] + 2*Log[1 + x], Log[x], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 2*Log[x], 0, -Log[x], 0, 0, 0, 0, -2*Log[x], -2*Log[x], 0, 0, 0, 0, 
  -2*Log[x], 2*Log[x] - 4*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -Log[x]/2, 0, 0, 0, 0, 
  0, 51*Log[-1 + x] - (51*Log[x])/2, 0, -2*Log[x], 0, 0, -Log[x], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -2*Log[x], 0, Log[x], 0, 0, 0, 0, 102*Log[x], 2*Log[x], 0, 
  2*Log[x], 2*Log[x], 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 2*Log[-1 + x] - Log[x], 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -7*Log[x], -4*Log[-1 + x] + 7*Log[x] - 10*Log[1 + x], 
  4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-5*Log[-1 + x])/2 + (5*Log[x])/4, -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/3, 0, 
  (4*Log[x])/3, Log[x]/6, 0, Log[x] - 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 2*Log[x], 0, 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (-4*Log[x])/3, 0, (4*Log[x])/3, 0, 2*Log[x], 0, 0, 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  3*Log[x], 0, 0, 0, 0, 0, 3*Log[-1 + x] - (5*Log[x])/2 + 2*Log[1 + x], 0, 
  Log[x], -4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 4*Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 
  4*Log[-1 + x] - 6*Log[x] + 8*Log[1 + x], -2*Log[-1 + x] + 5*Log[x] - 
   8*Log[1 + x], 0, -3*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (-45*Log[x])/4, 12*Log[x], 3*Log[-1 + x] - (3*Log[x])/2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -9*Log[x], 9*Log[x], 
  4*Log[-1 + x] - 2*Log[x], -2*Log[-1 + x] + Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x], 0, 
  -4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[-1 + x] + 2*Log[1 + x], 
  4*Log[-1 + x] - 2*Log[x], 6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[-1 + x] + 2*Log[x], 
  6*Log[-1 + x] - 4*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[-1 + x] + Log[x]/2, -Log[x]/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (5*Log[x])/6, (-4*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[-1 + x] + (7*Log[x])/3 - (8*Log[1 + x])/3, -Log[x], 
  (-4*Log[x])/3 + (8*Log[1 + x])/3, Log[x]/3 - (2*Log[1 + x])/3, 0, 2*Log[x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*Log[x])/3, 0, 
  0, 0, 0, 0, 0, 0, 0, (8*Log[x])/3, 4*Log[x], 0, 0, (-32*Log[x])/3, 
  12*Log[x], 0, 0, -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], (-40*Log[x])/3, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/4, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -Log[-1 + x] + Log[x]/2, 0, -Log[x], Log[x], 
  2*Log[-1 + x] - Log[x], -2*Log[-1 + x] + Log[x], 0, 0, (3*Log[x])/4, 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, (-4*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x]/3, 0, 0, 0, (-2*Log[x])/3, 0, 0, 0, (2*Log[x])/3, 0, 0, 0, 0, 0, 
  0, 0, 2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3*Log[x] - 6*Log[1 + x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, Log[-1 + x] - Log[x]/2, 0, Log[x]/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x] + 2*Log[1 + x], Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[x])/2, 0, 0, 0, Log[x], -4*Log[x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[x], 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*Log[x])/9, 0, 
  (-2*Log[x])/9, Log[x]/18, 0, 0, 0, Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x] + 2*Log[1 + x], Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*Log[x])/3, 0, 
  0, 0, -Log[x], (-3*Log[x])/2, (-5*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -3*Log[x], 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7*Log[x], 
  -4*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 15*Log[x], -3*Log[x], 0, 0, 0, 0, 
  3*Log[x] - 6*Log[1 + x], -3*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[-1 + x] + Log[x]/2, 0, Log[x]/3, 0, 0, 
  0, 0, 0, 0, 0, -6*Log[-1 + x] + 3*Log[x], 0, 0, 0, 0, 0, Log[x], 
  -Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/6, 0, 
  (4*Log[x])/3, -Log[x]/3, 0, 0, 0, 0, 0, 3*Log[x], 0, 0, 0, 0, 
  Log[-1 + x] - Log[x]/2, 0, -3*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x] + 2*Log[1 + x], 0, Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x], -Log[x]/4, 0, 0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 
  Log[-1 + x] - Log[x]/2, -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x] + 2*Log[1 + x], 0, Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], -2*Log[x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], -6*Log[x], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[x], 4*Log[x], 
  Log[x] - 2*Log[1 + x], 0, -6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x]/3, 0, 0, 0, (3*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, (11*Log[x])/3, 
  (-43*Log[x])/6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x], 
  (-3*Log[x])/2 + 3*Log[1 + x], 3*Log[x] - 6*Log[1 + x], -3*Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x] + 2*Log[1 + x], Log[x] - 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 
  -Log[x]/6, 0, (2*Log[x])/3, -Log[x]/6, 0, -Log[x]/2 + Log[1 + x], 0, 0, 0, 
  2*Log[x], 0, 0, 0, 0, 0, Log[x]/2 - Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 2*Log[x] - 4*Log[1 + x], -3*Log[x] + 6*Log[1 + x], -Log[x]/2, 
  Log[x], 3*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[x], 0, -Log[x]/2, 0, -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  12*Log[-1 + x] - 8*Log[x], 0, 0, 0, -Log[x]/3, 0, (4*Log[x])/3, 0, 0, 0, 0, 
  Log[x]/2, 0, 0, -Log[x], 0, 0, Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 4*Log[-1 + x] - 5*Log[x] + 2*Log[1 + x], 
  -12*Log[-1 + x] + 9*Log[x], -Log[x]/2, Log[x], Log[x], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {-Log[x]/3, 0, (2*Log[x])/3, 0, Log[x]/6, 0, 0, 0, 
  Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, 2*Log[-1 + x] - (2*Log[x])/3, 
  Log[x], 0, 0, (5*Log[x])/36, 0, Log[x]/9, 0, 0, 0, 0, 
  Log[-1 + x]/2 - Log[x]/3, 0, 0, Log[x]/6, 0, Log[x]/3, -Log[x]/3, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/3, 
  -Log[-1 + x] - Log[x] + 2*Log[1 + x], Log[x]/3, Log[-1 + x] - (2*Log[x])/3, 
  -Log[x]/6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 20*Log[x], 0, 0, 0, 0, (-2*Log[x])/3, 0, 0, 0, 0, 0, 
  -7*Log[x], 0, 0, -2*Log[x], 6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 6*Log[x], -18*Log[x], 
  -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {-Log[x], 0, -Log[x]/2, 0, Log[x]/2, 0, 0, 0, 
  -Log[-1 + x] + Log[x]/2, 0, 0, 0, 0, 0, 2*Log[-1 + x], -Log[x], 0, 0, 
  -Log[x]/12, 0, Log[x]/3, 0, 0, 0, 0, (-3*Log[-1 + x])/2 + Log[x]/2, 0, 0, 
  Log[-1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 2*Log[-1 + x], -3*Log[-1 + x], -Log[x]/2, 
  -Log[-1 + x] - Log[x] + 2*Log[1 + x], -Log[x]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {4*Log[-1 + x] - 4*Log[x], 0, 3*Log[-1 + x] - 3*Log[x], 0, 
  -2*Log[-1 + x] + 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  12*Log[-1 + x] - 16*Log[x] + 4*Log[1 + x], 0, 0, 0, 
  (-5*Log[-1 + x])/3 + Log[x]/2, -Log[x]/3, (-4*Log[-1 + x])/3 + 2*Log[x], 0, 
  2*Log[x], 0, 0, 3*Log[x] - Log[1 + x], 0, 0, -2*Log[x] + 2*Log[1 + x], 0, 
  0, 2*Log[-1 + x] - 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 2*Log[-1 + x] - 6*Log[x] + 4*Log[1 + x], 
  -12*Log[-1 + x] + 18*Log[x] - 6*Log[1 + x], Log[-1 + x] - 3*Log[x] + 
   2*Log[1 + x], 2*Log[x] - 2*Log[1 + x], 2*Log[-1 + x] + 2*Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {(2*Log[x])/3, 0, -Log[x]/3, 0, Log[x], 0, 0, 0, 
  (2*Log[x])/3, 0, 0, 0, 0, 0, -4*Log[x], 0, 0, 0, -Log[x]/18, 0, 
  (-4*Log[x])/9, 0, 0, 0, 0, (5*Log[x])/6, (2*Log[x])/3, 0, -Log[x], 0, 
  (-2*Log[x])/3, (2*Log[x])/3, 0, 0, 0, 0, 0, 0, -2*Log[x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-4*Log[x])/3, 3*Log[x], Log[x]/3, -Log[x], Log[x]/3, 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[-1 + x] + (4*Log[x])/3, 0, Log[x]/3, 0, Log[-1 + x] - 2*Log[x], 0, 
  0, 0, (-2*Log[-1 + x])/3 + (2*Log[x])/3 - (2*Log[1 + x])/3, 0, 0, 0, 0, 0, 
  (16*Log[-1 + x])/3 - (14*Log[x])/3 + (10*Log[1 + x])/3, 0, 0, 0, 
  -Log[-1 + x]/6 + (2*Log[x])/9, 0, (2*Log[-1 + x])/3 - (2*Log[x])/9, 0, 0, 
  0, 0, (-8*Log[-1 + x])/3 + (5*Log[x])/2 - (2*Log[1 + x])/3, (-2*Log[x])/3, 
  0, (8*Log[-1 + x])/3 - (7*Log[x])/3 + (2*Log[1 + x])/3, 0, (2*Log[x])/3, 
  (-2*Log[x])/3, 0, 0, 0, 0, 0, 0, 2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (14*Log[-1 + x])/3 - 4*Log[x] + 
   (2*Log[1 + x])/3, -8*Log[-1 + x] + 7*Log[x] - 2*Log[1 + x], 
  (-4*Log[x])/3 + Log[1 + x], (-8*Log[-1 + x])/3 + (7*Log[x])/3 + 
   (4*Log[1 + x])/3, -Log[-1 + x] + (2*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, Log[-1 + x]/3 - Log[1 + x]/3, 0, 0, 0, 0, 0, 
  (-8*Log[-1 + x])/3 + (8*Log[1 + x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[-1 + x]/6 - Log[1 + x]/6, 0, 0, -Log[-1 + x]/3 + Log[1 + x]/3, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[-1 + x] + Log[1 + x], 0, 0, 0, 0, 0, 0, 
  -Log[-1 + x] + Log[1 + x], 0, 0, 0, 0, 0, -Log[-1 + x]/3 + Log[1 + x]/3, 
  2*Log[-1 + x] - 2*Log[1 + x], 0, (4*Log[-1 + x])/3 - (4*Log[1 + x])/3, 0, 
  0, 0, 6*Log[-1 + x] - 6*Log[1 + x], Log[-1 + x] - Log[1 + x], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {(2*Log[x])/3, 0, -Log[x]/3, 0, Log[x], 0, 0, 0, (2*Log[x])/3, 0, 0, 0, 
  0, 0, 8*Log[-1 + x] - 8*Log[x], 0, 0, 0, -Log[x]/18, 0, (-4*Log[x])/9, 0, 
  0, 0, 0, (5*Log[x])/6, (2*Log[x])/3, 0, -Log[x], 0, (-2*Log[x])/3, 
  (2*Log[x])/3, 0, 0, 0, 0, 0, 0, -2*Log[x], 0, 0, 0, 0, 0, 0, 
  4*Log[-1 + x] - 2*Log[x], 0, 0, 0, 0, 0, (-4*Log[x])/3, 
  -6*Log[-1 + x] + 6*Log[x], Log[x]/3, -6*Log[-1 + x] + 2*Log[x], Log[x]/3, 
  0, 2*Log[x], -24*Log[-1 + x] + 12*Log[x], -4*Log[-1 + x] + Log[x] + 
   2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-8*Log[x], 0, 
  -8*Log[x] + 2*Log[-v1 + x] + 2*Log[-v2 + x], -4*Log[x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -5*Log[x] + Log[-v1 + x] + Log[-v2 + x], -2*Log[x], 
  0, -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[-1 + x] - (7*Log[x])/4 + (3*Log[-v1 + x])/4 + (3*Log[-v2 + x])/4, 
  -Log[x] + Log[-v1 + x] + Log[-v2 + x], -8*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {8*Log[-1 + x] - 10*Log[x], 0, 2*Log[-1 + x] - 8*Log[x] + 
   (5*Log[-v1 + x])/2 + (5*Log[-v2 + x])/2, -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 2*Log[-1 + x] - (21*Log[x])/4 + (5*Log[-v1 + x])/4 + 
   (5*Log[-v2 + x])/4, -Log[x]/2, 0, -Log[-1 + x] - Log[x]/4, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (7*Log[-1 + x])/2 - (43*Log[x])/16 + 
   (15*Log[-v1 + x])/16 + (15*Log[-v2 + x])/16, 
  -4*Log[-1 + x] + (3*Log[x])/4 + (5*Log[-v1 + x])/4 + (5*Log[-v2 + x])/4, 
  -6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {-4*Log[-1 + x] + 8*Log[x] - 10*Log[1 + x], 0, 
  (-9*Log[-1 + x])/2 + 9*Log[x] - (15*Log[1 + x])/2, 
  -Log[-1 + x] - 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[-1 + x] + (13*Log[x])/2 - 5*Log[1 + x], -Log[x], 0, 
  -Log[-1 + x]/2 + (3*Log[x])/4 - (5*Log[1 + x])/4, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, (19*Log[x])/8, Log[x]/2, -4*Log[-1 + x] + 7*Log[x] - 
   10*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {8*Log[x], 0, 2*Log[x], 0, -4*Log[x], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[x]/3, 0, (-4*Log[x])/3, -Log[x], -2*Log[x], 0, 
  0, 0, 0, 6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/2, -2*Log[x], 0, 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-4*Log[x], -4*Log[x], Log[-1 + x] - 4*Log[x] + 2*Log[-v1 + x] + 
   2*Log[-v2 + x], 0, 0, 0, (-5*Log[x])/2, Log[-1 + x] - 4*Log[x] + 
   4*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[-1 + x]/2 + (5*Log[x])/6 - (8*Log[1 + x])/3 + Log[-v1 + x] + 
   Log[-v2 + x], -Log[x]/2, (-4*Log[x])/3 + (8*Log[1 + x])/3, 
  -Log[x]/6 - (2*Log[1 + x])/3, 0, 3*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  6*Log[x] - 6*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, Log[-1 + x] + Log[x]/4 + (3*Log[-v1 + x])/4 + 
   (3*Log[-v2 + x])/4, -Log[x] + Log[-v1 + x] + Log[-v2 + x], -4*Log[x], 0, 
  0, -2*Log[x], 3*Log[-1 + x] - (3*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-6*Log[x], -3*Log[x], 
  (3*Log[-1 + x])/2 - (15*Log[x])/2 + (9*Log[1 + x])/2 + (3*Log[-v1 + x])/2 + 
   (3*Log[-v2 + x])/2, 0, 0, Log[x], -Log[-1 + x] - (3*Log[x])/4 - 
   2*Log[1 + x], (3*Log[-1 + x])/2 - Log[x] + (3*Log[1 + x])/2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-3*Log[-1 + x])/4 - 4*Log[x] + (11*Log[1 + x])/4 + 
   (3*Log[-v1 + x])/4 + (3*Log[-v2 + x])/4, (-3*Log[x])/4, 
  -2*Log[x] + 4*Log[1 + x], -Log[x]/4 - Log[1 + x], 0, 3*Log[x], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, (3*Log[-1 + x])/2 - (49*Log[x])/16 + 
   (9*Log[1 + x])/2 + (9*Log[-v1 + x])/16 + (9*Log[-v2 + x])/16, 
  (-3*Log[x])/4 + (3*Log[-v1 + x])/4 + (3*Log[-v2 + x])/4, -6*Log[x], 0, 
  Log[x], 3*Log[x] - 6*Log[1 + x], (3*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -4*Log[x], -2*Log[x] + 2*Log[-v1 + x] + 2*Log[-v2 + x], 0, 0, 0, 
  -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x] + Log[-v1 + x] + 
   Log[-v2 + x], 0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*Log[x])/4 + (3*Log[-v1 + x])/4 + (3*Log[-v2 + x])/4, 
  -Log[x] + Log[-v1 + x] + Log[-v2 + x], 0, 0, 0, 0, 2*Log[-1 + x] - Log[x], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-8*Log[x])/3, -2*Log[x], -2*Log[x], (-4*Log[x])/3, 0, 0, 0, 0, 
  (-4*Log[x])/3, 2*Log[x], 0, 0, 0, 0, (-10*Log[x])/3, 
  -2*Log[-1 + x] + 3*Log[x] - 4*Log[1 + x], 0, 0, (-4*Log[x])/3, 0, 0, 
  -Log[x]/3, 0, 0, 0, 0, 0, 0, (23*Log[x])/6, -5*Log[x], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-8*Log[x])/3, 0, 0, 0, 0, -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], 
  (16*Log[x])/3, 0, (-11*Log[x])/6, (-7*Log[x])/3, (5*Log[x])/2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {Log[x]/3, 0, (7*Log[x])/12, 0, 
  -Log[x]/6, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/3, Log[x]/4, 0, 0, 
  (17*Log[x])/72, 0, -Log[x]/9, 0, 0, 0, 0, Log[x]/12, 0, 0, -Log[x]/6, 0, 
  -Log[x]/3, Log[x]/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x]/3, Log[x]/2, Log[x]/24, Log[x]/6, Log[x]/6, 0, 0, 0, 0, 
  Log[x]/4, 0, 0, 0, 0, 0, -Log[x]/4, (-3*Log[x])/4, -Log[x] + 2*Log[1 + x], 
  Log[x]/4, 0, 0, Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, -4*Log[x], 0, 0, 0, 0, -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], 0, Log[x]/2, 0, 0, 
  (-5*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -3*Log[x], 3*Log[x], 0, Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -4*Log[x], 2*Log[-1 + x] - Log[x], (-5*Log[x])/2, -Log[x], 
  (-3*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-6*Log[x], 0, 4*Log[x], 0, 3*Log[x], 0, 0, 0, 2*Log[-1 + x] - Log[x], 0, 0, 
  0, 0, 0, -4*Log[-1 + x] + 8*Log[x], (9*Log[x])/2, 0, 0, (15*Log[x])/4, 0, 
  2*Log[x], 0, 0, 0, 0, (-3*Log[x])/2, 0, 0, Log[-1 + x] + (5*Log[x])/2, 0, 
  0, -3*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  6*Log[x], -9*Log[x], (-3*Log[x])/4, -3*Log[x], -3*Log[x], 0, 0, 0, 0, 
  3*Log[x], 2*Log[x], 0, 0, 0, 0, (9*Log[x])/2, (9*Log[x])/2, 
  4*Log[-1 + x] - 2*Log[x], (-9*Log[x])/2, 3*Log[-1 + x] - (9*Log[x])/2 + 
   2*Log[1 + x] + 2*Log[-v1 + x] + 2*Log[-v2 + x], 2*Log[-1 + x] - Log[x], 
  -3*Log[-1 + x] + (3*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {(4*Log[x])/3, 0, -Log[x]/6, 0, (-2*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, (-4*Log[x])/3, 0, 0, 0, -Log[x]/18, 0, (-4*Log[x])/9, 0, 0, 0, 0, 
  Log[x]/3, 0, 0, (-2*Log[x])/3, 0, -Log[x]/3, Log[x]/3, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*Log[x])/3, 2*Log[x], Log[x]/6, 
  (2*Log[x])/3, (2*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x], 0, 0, 
  Log[x], -Log[-1 + x] - Log[x]/2 + Log[-v1 + x] + Log[-v2 + x], 
  -Log[x] + 2*Log[1 + x], Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {(-26*Log[x])/3, 0, (-11*Log[x])/3, 0, 
  (13*Log[x])/3, 0, 0, 0, 2*Log[-1 + x] - Log[x], 0, 0, 0, 0, 0, 
  -4*Log[-1 + x] + (8*Log[x])/3, (-3*Log[x])/2, 0, 0, (-89*Log[x])/36, 0, 
  (2*Log[x])/9, (2*Log[x])/3, Log[x], 0, 0, -Log[x]/6, 0, 0, Log[x]/3, 0, 
  (11*Log[x])/3, (-11*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (2*Log[x])/3, -Log[x], -Log[x]/12, -Log[x]/3, -Log[x]/3, 0, 0, 
  0, 0, -3*Log[x], 2*Log[x], 0, 0, 0, 0, Log[x]/2, (-3*Log[x])/2, 
  4*Log[-1 + x] - 2*Log[x], -Log[x]/2, -Log[-1 + x] + Log[x]/2, 
  -2*Log[-1 + x] + Log[x], Log[-1 + x] - (3*Log[x])/2 + 2*Log[1 + x], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-10*Log[x])/3, 0, (-5*Log[x])/2, (-7*Log[x])/6, 0, 0, 0, Log[x], 
  (9*Log[x])/2, -10*Log[x], 6*Log[x], 0, -51*Log[x], 0, (32*Log[x])/3, 
  3*Log[x], 0, 0, (-5*Log[x])/3, (-7*Log[x])/12, 0, (-5*Log[x])/12, 0, 
  -3*Log[x], -6*Log[x], (17*Log[x])/12, 0, 0, (-31*Log[x])/6, -2*Log[x], 0, 
  0, (20*Log[x])/3, (-23*Log[x])/3, 0, 0, 0, 0, -11*Log[x], 3*Log[x], 
  (-3*Log[x])/2, -Log[x]/2, (3*Log[x])/2, Log[x]/2, Log[x], 5*Log[x], 
  12*Log[x], -16*Log[x], 3*Log[x], -4*Log[x], 12*Log[x], -2*Log[x], Log[x], 
  Log[x]/2, -3*Log[x], 0, -2*Log[x], 0, -16*Log[x], -2*Log[x], 0, 0, 
  (-10*Log[x])/3, (4*Log[x])/3, 0, 0, 0, 3*Log[x], (-26*Log[x])/3, 0, 
  (5*Log[x])/3, (8*Log[x])/3, -3*Log[x], -2*Log[-1 + x] + 5*Log[x] - 
   8*Log[1 + x], 2*Log[x], 0, 0, -2*Log[x], 4*Log[-1 + x] - 4*Log[x] + 
   4*Log[1 + x], -Log[x], 0, -6*Log[x], 2*Log[x], 
  8*Log[-1 + x] - 8*Log[x] + 8*Log[1 + x], -2*Log[x], 0, 0, 0, 0, 0}, 
 {(-4*Log[-1 + x])/3 + (8*Log[x])/3, 0, -Log[-1 + x] + (7*Log[x])/3, 
  Log[-1 + x]/3 + Log[x]/6, (-2*Log[x])/3, 0, 0, 0, 
  (5*Log[-1 + x])/3 + (13*Log[x])/6 - (4*Log[1 + x])/3, 
  -2*Log[-1 + x] + 2*Log[x] - 8*Log[1 + x], 3*Log[-1 + x] - 2*Log[x] + 
   4*Log[1 + x], 0, (-255*Log[x])/2, 0, 2*Log[-1 + x] - (22*Log[x])/3 + 
   (32*Log[1 + x])/3, 2*Log[-1 + x] - (5*Log[x])/2 + 5*Log[1 + x], 0, 0, 
  (-2*Log[-1 + x])/3 + (13*Log[x])/9, -Log[-1 + x]/6 + Log[x]/3, 
  (20*Log[x])/9, -Log[-1 + x]/6 - Log[x]/2, 0, (-3*Log[-1 + x])/2 + Log[x] - 
   2*Log[1 + x], (-3*Log[-1 + x])/2 + (3*Log[x])/2 - 6*Log[1 + x], 
  (-13*Log[-1 + x])/12 + (4*Log[x])/3 - (2*Log[1 + x])/3, 0, 8*Log[x], 
  -2*Log[-1 + x] - (11*Log[x])/3 + (4*Log[1 + x])/3, -Log[x], (8*Log[x])/3, 
  (-14*Log[x])/3, (2*Log[-1 + x])/3 + 4*Log[x], 
  (-5*Log[-1 + x])/3 - 5*Log[x] + Log[1 + x], -8*Log[x], 0, 0, 0, 
  -9*Log[-1 + x] - 5*Log[x] + 4*Log[1 + x], Log[-1 + x] - Log[x] + 
   4*Log[1 + x], (9*Log[-1 + x])/2 - 6*Log[x], 
  (-3*Log[-1 + x])/2 + 7*Log[x] - 6*Log[1 + x], (9*Log[-1 + x])/2 - 3*Log[x], 
  (-3*Log[-1 + x])/2 + 8*Log[x] - 6*Log[1 + x], 
  Log[-1 + x] - 5*Log[x] + 4*Log[1 + x], -3*Log[-1 + x] + Log[x] + 
   4*Log[1 + x], 4*Log[x] + 4*Log[1 + x], -2*Log[-1 + x] - 4*Log[x] - 
   6*Log[1 + x], 3*Log[-1 + x] - 12*Log[x] + 12*Log[1 + x], 
  -4*Log[-1 + x] + 18*Log[x] - 16*Log[1 + x], 6*Log[-1 + x] - 4*Log[x] + 
   8*Log[1 + x], Log[-1 + x] - 4*Log[x] + (4*Log[1 + x])/3, 
  3*Log[-1 + x] + 9*Log[x] - 8*Log[1 + x], Log[-1 + x] - (31*Log[x])/12 + 
   (5*Log[1 + x])/2, -3*Log[-1 + x] + (13*Log[x])/3 - (16*Log[1 + x])/3, 
  (2*Log[x])/3, 0, 0, 16*Log[x] - 32*Log[1 + x], 2*Log[x] - 4*Log[1 + x], 
  -2*Log[x], 0, (-4*Log[-1 + x])/3 + (4*Log[x])/3, 
  (8*Log[-1 + x])/3 - (4*Log[x])/3, 0, 0, 2*Log[x], 
  2*Log[-1 + x] - (9*Log[x])/2 + 5*Log[1 + x], 
  -4*Log[-1 + x] - (10*Log[x])/3, -Log[x]/2, Log[-1 + x]/2 + (4*Log[x])/3, 
  Log[-1 + x] + (4*Log[x])/3, (3*Log[-1 + x])/2 - 3*Log[x], -5*Log[x], 
  2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 0, 0, 0, 4*Log[x], 0, 2*Log[x], 0, 
  -4*Log[-1 + x] + 2*Log[x], 4*Log[x], -4*Log[-1 + x] + 2*Log[x], 0, 0, 0, 0, 
  0}, {Log[x]/3, 0, 0, Log[x]/6, 0, 0, 0, 0, -Log[x]/3, 0, 0, 0, 
  (51*Log[x])/4, 0, -2*Log[-1 + x] - Log[x]/3, -Log[x]/2, 0, 0, 
  (-7*Log[x])/72, Log[x]/24, -Log[x]/9, (5*Log[x])/72, 0, 0, 0, -Log[x]/8, 0, 
  0, (-5*Log[x])/12, Log[x]/2, Log[x]/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[-1 + x] + (5*Log[x])/4, Log[x]/4, -Log[-1 + x] - Log[x]/4, -Log[x]/4, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/4, 0, Log[x]/3, 0, 
  0, 0, Log[x]/4, -Log[x]/2, 2*Log[-1 + x] + Log[x]/3, 0, -Log[x]/3, 
  -Log[x]/3, Log[x]/2, 0, 0, -4*Log[-1 + x] + Log[x] + 2*Log[1 + x], 0, 
  2*Log[-1 + x] - Log[x], -Log[x], -Log[-1 + x] + Log[x]/2, -Log[x], 
  -2*Log[-1 + x] + Log[x], 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[x], -2*Log[x], (-3*Log[x])/2, -Log[x], 0, 0, -Log[x], (3*Log[x])/2, 
  2*Log[x], 0, Log[x], 0, 102*Log[-1 + x] - (255*Log[x])/2, 0, 6*Log[x], 
  3*Log[x], 0, 0, -Log[x], -Log[x]/4, 0, -Log[x]/4, 0, Log[x]/2, 
  (-3*Log[x])/4, Log[x], 0, 0, (5*Log[x])/2, -3*Log[x], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, (-3*Log[x])/2, (3*Log[x])/2, 3*Log[x], 3*Log[x], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x], 0, 0, 0, 0, 3*Log[x], 
  -6*Log[x], 0, Log[x], 0, -2*Log[x], 0, 0, -6*Log[x], 0, 2*Log[x], 0, 
  -2*Log[x], 0, -10*Log[x], 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-Log[x]/3, 0, -Log[x]/4, -Log[x]/6, 0, 0, 0, Log[x]/2, Log[x]/3, 0, 0, 0, 
  0, 0, -6*Log[-1 + x] + (13*Log[x])/3, Log[x]/2, 0, 0, -Log[x]/6, 
  -Log[x]/24, 0, -Log[x]/24, 0, 0, 0, Log[x]/8, 0, 0, 
  Log[-1 + x]/2 + Log[x]/6, -Log[x]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*Log[x])/4, (3*Log[x])/4, -3*Log[-1 + x] + (9*Log[x])/4, (3*Log[x])/4, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/3, 0, 0, 0, 
  0, Log[x]/2, 6*Log[-1 + x] - (13*Log[x])/3, 0, Log[-1 + x]/2 + Log[x]/12, 
  -Log[-1 + x] + (5*Log[x])/6, Log[-1 + x]/2 - (3*Log[x])/4, 0, 0, 
  -6*Log[-1 + x] + 3*Log[x], Log[x], 2*Log[-1 + x] - 2*Log[x] + 2*Log[1 + x], 
  -Log[x]/2, -2*Log[-1 + x] + Log[x], Log[x], -4*Log[-1 + x] + 2*Log[x], 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -Log[x], 0, 0, 0, Log[x], Log[x], 0, 0, 0, 
  -51*Log[x], 0, -4*Log[x], 2*Log[x], 0, 0, 0, -Log[x]/3, 0, 0, 0, 0, 
  (-3*Log[x])/2, -Log[x]/2, 0, 0, Log[x]/2, -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -6*Log[x], Log[x], -3*Log[x], 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], 4*Log[x], 0, 
  (5*Log[x])/2, -Log[x], (-3*Log[x])/2, 0, 0, -12*Log[x], 0, 6*Log[x], 
  -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], -5*Log[x], 0, -14*Log[x], 0, 0, 
  0, 0, 0, 0, 0, 0}, {(-8*Log[-1 + x])/3 + 2*Log[x] - (8*Log[1 + x])/3, 0, 
  -2*Log[-1 + x] + (41*Log[x])/6 - 2*Log[1 + x], 
  (-4*Log[-1 + x])/3 + (13*Log[x])/3 - (4*Log[1 + x])/3, Log[x]/3, 0, 
  -Log[x]/2, Log[-1 + x] - 5*Log[x] + Log[1 + x], 
  (-22*Log[-1 + x])/3 + (28*Log[x])/3 - (16*Log[1 + x])/3, 0, -Log[x], 0, 
  51*Log[-1 + x] - (255*Log[x])/2 + 153*Log[1 + x], 0, 
  (-4*Log[-1 + x])/3 + 16*Log[x] - (40*Log[1 + x])/3, 
  2*Log[-1 + x] - (19*Log[x])/2 + 2*Log[1 + x], 0, 0, 
  (-4*Log[-1 + x])/3 + (169*Log[x])/36 - (4*Log[1 + x])/3, 
  -Log[-1 + x]/3 + (11*Log[x])/12 - Log[1 + x]/3, (17*Log[x])/9, 
  -Log[-1 + x]/3 + (5*Log[x])/12 - Log[1 + x]/3, 0, Log[x], (9*Log[x])/4, 
  -4*Log[-1 + x] + (73*Log[x])/12 - 3*Log[1 + x], 0, 0, 
  (4*Log[-1 + x])/3 - (9*Log[x])/2 + (4*Log[1 + x])/3, 
  -2*Log[-1 + x] + 8*Log[x] - 2*Log[1 + x], (-4*Log[x])/3, Log[x]/3, 0, 0, 0, 
  0, 0, 0, 0, 0, 12*Log[-1 + x] - 9*Log[x] + 6*Log[1 + x], -4*Log[x], 
  (15*Log[x])/2 - 6*Log[1 + x], (-13*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 
  (2*Log[x])/3, -Log[x], -Log[x]/12, -Log[x]/3, -Log[x]/3, 0, 0, 0, 0, 
  (11*Log[x])/4, Log[x], (-8*Log[-1 + x])/3 + (14*Log[x])/3 - 
   (8*Log[1 + x])/3, 0, 0, 0, 2*Log[x], 2*Log[-1 + x] - (19*Log[x])/2 + 
   2*Log[1 + x], (4*Log[-1 + x])/3 - (46*Log[x])/3 + (40*Log[1 + x])/3, 
  -Log[x]/2, (8*Log[-1 + x])/3 + (53*Log[x])/6 - (10*Log[1 + x])/3 - 
   6*Log[-v1 + x] - 6*Log[-v2 + x], (-4*Log[-1 + x])/3 + (13*Log[x])/3 - 
   (4*Log[1 + x])/3, 8*Log[-1 + x] - (21*Log[x])/2 + 6*Log[1 + x], 0, 0, 
  24*Log[-1 + x] - 24*Log[x] + 24*Log[1 + x], 4*Log[x], 
  -16*Log[-1 + x] + 12*Log[x] - 8*Log[1 + x], 12*Log[x], 
  4*Log[-1 + x] - 9*Log[x] + 14*Log[1 + x], 2*Log[x], 
  8*Log[-1 + x] - 24*Log[x] + 40*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-8*Log[-1 + x])/3 + 7*Log[x] - (10*Log[1 + x])/3, 2*Log[x], 
  (-4*Log[-1 + x])/3 + (49*Log[x])/12 - (5*Log[1 + x])/2, 
  (-2*Log[-1 + x])/3 + (29*Log[x])/6 - (5*Log[1 + x])/3, 
  (2*Log[-1 + x])/3 - Log[x]/6, 0, Log[x], (-5*Log[x])/2, 
  (-5*Log[-1 + x])/3 - (2*Log[x])/3 - (2*Log[1 + x])/3, 0, (-5*Log[x])/2, 0, 
  (-51*Log[-1 + x])/2 + (561*Log[x])/4, 0, (2*Log[-1 + x])/3 - 
   (8*Log[1 + x])/3, Log[-1 + x] - (43*Log[x])/4 + 4*Log[1 + x], 0, 0, 
  (-31*Log[-1 + x])/36 + (167*Log[x])/72 - (5*Log[1 + x])/3, 
  -Log[-1 + x]/6 + (9*Log[x])/8 - (5*Log[1 + x])/12, 
  (4*Log[-1 + x])/9 - (11*Log[x])/18, -Log[-1 + x]/6 + (29*Log[x])/24 - 
   (5*Log[1 + x])/12, 0, Log[x]/4, (9*Log[x])/4, 
  (-4*Log[-1 + x])/3 + (4*Log[x])/3 - Log[1 + x]/4, 0, 0, 
  (11*Log[-1 + x])/6 - (47*Log[x])/4 + (19*Log[1 + x])/6, 
  -Log[-1 + x] + 13*Log[x] - 4*Log[1 + x], (4*Log[-1 + x])/3 + (2*Log[x])/3, 
  -Log[-1 + x]/3 - Log[x]/6, 0, 0, 0, 0, 0, 0, 0, 0, 
  6*Log[x] + (3*Log[1 + x])/2, -Log[x] - (3*Log[1 + x])/2, 
  (3*Log[x])/2 - (3*Log[1 + x])/2, (-13*Log[x])/2 + (3*Log[1 + x])/2, 0, 0, 
  0, 0, 0, 0, 0, (4*Log[-1 + x])/3 - (7*Log[x])/3, 
  -2*Log[-1 + x] + (7*Log[x])/2, -Log[-1 + x]/6 + (7*Log[x])/24, 
  (-2*Log[-1 + x])/3 + (7*Log[x])/6, (-2*Log[-1 + x])/3 + (7*Log[x])/6, 0, 0, 
  0, 0, -Log[-1 + x]/2 - (9*Log[x])/8, Log[x]/2, 
  (-4*Log[-1 + x])/3 + (23*Log[x])/3 - (10*Log[1 + x])/3, 0, 0, 0, 
  (5*Log[-1 + x])/2 - (5*Log[x])/2, Log[-1 + x] - (43*Log[x])/4 + 
   4*Log[1 + x], (2*Log[-1 + x])/3 - (7*Log[x])/3 + (8*Log[1 + x])/3, 
  -Log[-1 + x] + (7*Log[x])/4, (-7*Log[-1 + x])/6 - (11*Log[x])/12 - 
   (2*Log[1 + x])/3 - Log[-v1 + x] - Log[-v2 + x], 
  (-5*Log[-1 + x])/3 + (17*Log[x])/6 - (2*Log[1 + x])/3, 
  (5*Log[-1 + x])/2 + (3*Log[x])/4 + Log[1 + x], 0, 0, 18*Log[x], 0, 
  -6*Log[x], 2*Log[-1 + x] - 5*Log[x] + 8*Log[1 + x], 8*Log[x], 0, 26*Log[x], 
  0, 0, 0, 0, 0, 0, 0, 0}, {(4*Log[-1 + x])/3 - (5*Log[x])/3 + 
   (4*Log[1 + x])/3, 0, Log[-1 + x] - 3*Log[x] + Log[1 + x], 
  (2*Log[-1 + x])/3 - (7*Log[x])/3 + (2*Log[1 + x])/3, 0, 0, Log[x]/4, 
  -Log[-1 + x]/2 + 2*Log[x] - Log[1 + x]/2, (8*Log[-1 + x])/3 - 
   (23*Log[x])/6 + (8*Log[1 + x])/3, 0, Log[x]/2, 0, 
  (-51*Log[-1 + x])/2 + (255*Log[x])/4 - (153*Log[1 + x])/2, 0, 
  (2*Log[-1 + x])/3 - (19*Log[x])/3 + (20*Log[1 + x])/3, 
  -Log[-1 + x] + (9*Log[x])/2 - Log[1 + x], 0, 0, 
  (2*Log[-1 + x])/3 - (11*Log[x])/6 + (2*Log[1 + x])/3, 
  Log[-1 + x]/6 - Log[x]/2 + Log[1 + x]/6, -Log[x]/2, 
  Log[-1 + x]/6 - Log[x]/3 + Log[1 + x]/6, 0, -Log[x]/2, (-9*Log[x])/8, 
  (3*Log[-1 + x])/2 - (11*Log[x])/4 + (3*Log[1 + x])/2, 0, 0, 
  (-2*Log[-1 + x])/3 + (17*Log[x])/6 - (2*Log[1 + x])/3, 
  Log[-1 + x] - (9*Log[x])/2 + Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[-1 + x] + (9*Log[x])/4 - 3*Log[1 + x], (5*Log[x])/4, 
  -3*Log[x] + 3*Log[1 + x], (5*Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (-5*Log[x])/8, -Log[x]/2, (4*Log[-1 + x])/3 - (8*Log[x])/3 + 
   (4*Log[1 + x])/3, 0, 0, 0, (-3*Log[x])/4, -Log[-1 + x] + (9*Log[x])/2 - 
   Log[1 + x], (-2*Log[-1 + x])/3 + (19*Log[x])/3 - (20*Log[1 + x])/3, 0, 
  -Log[-1 + x]/3 - (43*Log[x])/12 + (5*Log[1 + x])/3 + 2*Log[-v1 + x] + 
   2*Log[-v2 + x], (2*Log[-1 + x])/3 - (11*Log[x])/6 + (2*Log[1 + x])/3, 
  -3*Log[-1 + x] + (17*Log[x])/4 - 3*Log[1 + x], 0, 0, 
  -6*Log[-1 + x] + 9*Log[x] - 12*Log[1 + x], -Log[x], 
  4*Log[-1 + x] - 4*Log[x] + 4*Log[1 + x], (-7*Log[x])/2, 
  -Log[-1 + x] + (7*Log[x])/2 - 6*Log[1 + x], 0, 
  -2*Log[-1 + x] + 10*Log[x] - 18*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-2*Log[-1 + x])/3 + Log[x]/3, 0, -Log[-1 + x]/2 - 2*Log[x], 
  Log[-1 + x]/6 - Log[x]/12, 0, 0, 0, (3*Log[x])/2, 
  (17*Log[-1 + x])/6 - (17*Log[x])/12, 0, Log[-1 + x] - Log[x]/2, 0, 
  (459*Log[x])/4, 0, 0, -3*Log[x], 0, 0, -Log[-1 + x]/3 - (23*Log[x])/24, 
  -Log[-1 + x]/12 + Log[x]/24, -3*Log[x], -Log[-1 + x]/12 + (19*Log[x])/24, 
  0, -Log[-1 + x]/2 + Log[x]/4, 0, (4*Log[-1 + x])/3 - (2*Log[x])/3, 0, 
  -6*Log[x], 0, 0, 0, 0, (-2*Log[-1 + x])/3 + Log[x]/3, 
  -Log[-1 + x]/3 + Log[x]/6, 6*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[-1 + x] - 2*Log[x], -4*Log[-1 + x] + 2*Log[x], 0, -3*Log[x], 
  2*Log[-1 + x] - Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[x])/4, 0, 
  (-2*Log[-1 + x])/3 + Log[x]/3, (4*Log[-1 + x])/3 - (2*Log[x])/3, 0, 0, 
  (-9*Log[x])/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -5*Log[x] + 2*Log[1 + x] + 4*Log[-v1 + x] + 4*Log[-v2 + x], 9*Log[x], 
  -2*Log[-1 + x] + Log[x], 0, 0, 0, 0, 0}, {-Log[x]/3, 0, -Log[x]/4, 
  Log[x]/12, 0, 0, 0, 0, -Log[x]/12, -2*Log[x], Log[x]/2, 0, 0, 0, -Log[x], 
  0, 0, 0, -Log[x]/6, Log[x]/8, 0, -Log[x]/24, 0, -Log[x]/4, 0, (2*Log[x])/3, 
  0, 0, 0, 0, 0, 0, Log[x], -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x], -3*Log[x], 0, 0, Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x]/3, (2*Log[x])/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[x], -2*Log[-1 + x] + 5*Log[x] - 8*Log[1 + x], Log[x], 0, 0, 0, 0, 
  0}, {(4*Log[-1 + x])/3 - (11*Log[x])/3 + 4*Log[1 + x], 0, 
  Log[-1 + x] - 2*Log[x] + 3*Log[1 + x], Log[-1 + x]/6 - Log[x]/12, 2*Log[x], 
  0, 0, (-3*Log[x])/2, (11*Log[-1 + x])/6 - (11*Log[x])/12, 
  -Log[x] + 2*Log[1 + x], 2*Log[x] - 4*Log[1 + x], 0, (-153*Log[x])/4, 0, 
  2*Log[-1 + x] - Log[x], 2*Log[x], 0, 0, (2*Log[-1 + x])/3 - (4*Log[x])/3 + 
   2*Log[1 + x], Log[-1 + x]/6 - Log[x]/3 + Log[1 + x]/2, Log[x]/2, 
  Log[-1 + x]/6 - (5*Log[x])/6 + Log[1 + x]/2, 0, -Log[x] + 2*Log[1 + x], 0, 
  (4*Log[-1 + x])/3 - (2*Log[x])/3, 0, 4*Log[x], 0, 0, 0, 0, 
  (4*Log[-1 + x])/3 - (2*Log[x])/3, (-4*Log[-1 + x])/3 + (7*Log[x])/6 - 
   Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x] - 4*Log[1 + x], 
  -2*Log[-1 + x] - 2*Log[x] + 6*Log[1 + x], (-3*Log[x])/2, 3*Log[x], 
  4*Log[x] - 8*Log[1 + x], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/8, -Log[x]/2, 
  (4*Log[-1 + x])/3 - (8*Log[x])/3 + 4*Log[1 + x], 
  (4*Log[-1 + x])/3 - (2*Log[x])/3, 0, 0, (3*Log[x])/4, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -2*Log[-1 + x] + 3*Log[x] - 2*Log[-v1 + x] - 
   2*Log[-v2 + x], -9*Log[x], -Log[x] + 2*Log[1 + x], 0, 0, 0, 0, 0}, 
 {-Log[x]/3, 0, Log[x]/2, -Log[x]/6, 0, 0, 0, -Log[x]/2, Log[x]/3, 0, 0, 0, 
  (-51*Log[x])/4, 0, (4*Log[x])/3, Log[x]/2, Log[x], 0, (61*Log[x])/72, 
  -Log[x]/24, Log[x]/9, (-5*Log[x])/72, 0, 0, 0, Log[x]/8, 0, 0, 
  (5*Log[x])/12, -Log[x]/2, -Log[x]/3, 0, 0, 0, 0, Log[x], 0, 0, 0, 0, 
  (-3*Log[x])/4, -Log[x]/4, (3*Log[x])/4, Log[x]/4, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[-1 + x] - Log[x]/2, 0, Log[-1 + x] - Log[x]/2, 0, 0, 0, 0, 0, 
  (3*Log[x])/4, 0, -Log[x]/3, 0, -Log[x], 0, Log[x]/4, Log[x]/2, 
  (-4*Log[x])/3, 0, Log[x]/3, Log[x]/3, -Log[x]/2, 0, 0, 0, 0, 0, Log[x], 0, 
  Log[x], 0, 0, 0, 0, -Log[x] + 2*Log[1 + x], -Log[x], 0, -Log[x], 0}, 
 {0, 0, (9*Log[x])/8, 0, 0, 0, (-3*Log[x])/4, (-9*Log[x])/8, 0, 0, 0, 
  (3*Log[x])/4, 0, 0, 0, 0, 0, -Log[x]/4, (27*Log[x])/16, 0, 0, 0, 0, 0, 0, 
  -Log[x]/8, 0, 0, Log[x]/8, 0, 0, 0, 0, 0, 0, (9*Log[x])/4, 0, 0, 0, 0, 
  -Log[x]/4, 0, -Log[x]/4, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/4, -Log[x], 0, 
  (3*Log[x])/2, 0, 0, 0, 0, 0, (9*Log[x])/8, 0, 0, 0, 0, (-3*Log[x])/2, 0, 0, 
  Log[x]/2, 0, Log[x]/8, Log[x]/4, -Log[x]/8, 0, 0, (-3*Log[x])/2, 0, 
  Log[x]/2, 0, (-5*Log[x])/4, 0, (-5*Log[x])/2, 0, 0, 0, Log[x]/2, 0, 
  (-3*Log[x])/4, 0, 0}, {0, 0, 0, 0, 0, 2*Log[x], 0, Log[x], 0, 0, 0, 0, 0, 
  2*Log[x], 0, Log[x], 0, 0, (-8*Log[x])/9, 0, (8*Log[x])/9, (-2*Log[x])/9, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x], 0, 0, 0, 0, 0, -2*Log[x], 
  0, -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -Log[x], 0, -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x], 0, 
  0, 0, 0, 0, 0, 0, 2*Log[x], 3*Log[x] - 6*Log[1 + x], 2*Log[x], 0}, 
 {0, 0, (-3*Log[x])/8, 0, 0, 0, -Log[x]/4, (3*Log[x])/8, 0, 0, 0, 
  (3*Log[x])/4, 0, 0, -Log[x], 0, 0, (3*Log[x])/4, (-9*Log[x])/16, 0, 0, 0, 
  0, 0, 0, Log[x]/8, 0, 0, -Log[x]/8, 0, 0, 0, 0, 0, 0, (-3*Log[x])/4, 0, 0, 
  0, 0, -Log[x]/4, 0, -Log[x]/4, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x]/4, Log[x]/2, 
  0, 0, 0, 0, 0, 0, 0, (-3*Log[x])/8, 0, 0, 0, 0, Log[x]/2, 0, 0, Log[x]/2, 
  -Log[-1 + x] + Log[x]/2, -Log[x]/8, -Log[x]/4, Log[x]/8, 0, 0, 
  (-3*Log[x])/2, 0, (5*Log[x])/2, 0, -Log[x]/4, 0, -Log[x]/2, 0, 0, 0, 
  Log[x]/2, 0, (-3*Log[x])/4, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}}


==> qff_threshold_mi.txt <==
{G[3, {0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 1, 1}], 
 G[3, {0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 1}], 
 G[3, {0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0}], 
 G[3, {0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}], 
 G[3, {0, 0, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 1, 1}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 0, 1, 2, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 0, 2, 1, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 0, 0, 1}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 0, 1, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 0, 2, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 1, 1, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 2, 0, 0, 0}], 
 G[3, {0, 0, 1, 0, 0, 1, 0, 2, 1, 0, 1, 0}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 0}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 0, 0, 1, 0, 1}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 0, 1, 2, 0, 0}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 0}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 1}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 1, 0, 1, 1, 2}], 
 G[3, {0, 0, 1, 0, 1, 1, 0, 1, 0, 1, 2, 0}], 
 G[3, {0, 0, 1, 0, 1, 2, 0, 0, 1, 1, 1, 0}], 
 G[3, {0, 0, 1, 0, 1, 2, 0, 1, 0, 1, 1, 0}], 
 G[3, {0, 0, 1, 1, 0, 1, 0, 1, 1, 0, 2, 0}], 
 G[3, {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0}], 
 G[3, {0, 0, 1, 1, 1, 1, 0, 1, 0, 1, 1, 0}], 
 G[3, {0, 0, 1, 1, 1, 1, 0, 1, 0, 1, 2, 0}], 
 G[3, {0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 0, 1, 0, 1, 0, 1, 0, 1}], 
 G[3, {0, 1, 1, 0, 0, 1, 0, 1, 0, 2, 0, 1}], 
 G[3, {0, 1, 1, 0, 0, 1, 0, 2, 0, 1, 0, 1}], 
 G[3, {0, 1, 1, 0, 0, 1, 1, 1, 0, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 0, 2, 0, 1, 0, 1, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 0, 1, 0, 1, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 1, 0, 1, 1, 0, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 1, 0, 1, 1, 1, 0, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 0, 1, 0, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 0, 1, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 1, 0, 1, 0, 2}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 1, 0, 2, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 0, 2, 0, 1, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 1, 1, 0, 1, 0, 0}], 
 G[3, {0, 1, 1, 0, 1, 1, 1, 1, 0, 2, 0, 0}], 
 G[3, {0, 1, 1, 0, 1, 1, 1, 1, 1, 0, 0, 1}], 
 G[3, {0, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 1}], 
 G[3, {0, 1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0}], 
 G[3, {1, 1, 1, 0, 0, 0, 0, 1, 0, 1, 1, 1}]}


==> qff_threshold_mi_result.txt <==
{G[3, {0, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 1}] -> 
  16 - 1/(3*eps^3) - 4/(3*eps^2) + 18*GR[0, 1] + 
   (-4/3 + (9*GR[0, 1])/2)/eps + (37*GR[0, 0, 1])/3 + 
   eps*(144 + 18*GR[0, 1] - (535*GR[0, 1]^2)/8 + (148*GR[0, 0, 1])/3) + 
   eps^2*(832 - 216*GR[0, 1] - (535*GR[0, 1]^2)/2 + (148*GR[0, 0, 1])/3 - 
     (333*GR[0, 1]*GR[0, 0, 1])/2 + (2149*GR[0, 0, 0, 0, 1])/5) + 
   eps^3*(12224/3 - 1944*GR[0, 1] - (535*GR[0, 1]^2)/2 + 
     (1978351*GR[0, 1]^3)/1680 - 592*GR[0, 0, 1] - 666*GR[0, 1]*GR[0, 0, 1] - 
     (1369*GR[0, 0, 1]^2)/6 + (8596*GR[0, 0, 0, 0, 1])/5), 
 G[3, {0, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0, 0}] -> 
  -5/16 + 1/(2*eps^3) + 7/(4*eps^2) + (25/8 - (11*GR[0, 1])/4)/eps - 
   (77*GR[0, 1])/8 + eps*(-959/32 - (275*GR[0, 1])/16 + 
     (1321*GR[0, 1]^2)/80 - (49*GR[0, 0, 1])/4) - (7*GR[0, 0, 1])/2 + 
   eps^3*(-85175/128 + (10549*GR[0, 1])/64 + (6605*GR[0, 1]^2)/64 - 
     (28515*GR[0, 1]^3)/224 + (35*GR[0, 0, 1])/16 + 
     (539*GR[0, 1]*GR[0, 0, 1])/8 + (49*GR[0, 0, 1]^2)/4 - 
     (5019*GR[0, 0, 0, 0, 1])/20) + eps^2*(-10493/64 + (55*GR[0, 1])/32 + 
     (9247*GR[0, 1]^2)/160 - (175*GR[0, 0, 1])/8 + (77*GR[0, 1]*GR[0, 0, 1])/
      4 - (717*GR[0, 0, 0, 0, 1])/10), 
 G[3, {0, 0, 0, 1, 0, 1, 0, 1, 1, 0, 0, 0}] -> 
  -5/24 + 1/(3*eps^3) + 7/(6*eps^2) + (25/12 - GR[0, 1]/2)/eps - 
   (7*GR[0, 1])/4 + eps*(-959/48 - (25*GR[0, 1])/8 - (173*GR[0, 1]^2)/40 - 
     (49*GR[0, 0, 1])/6) - (7*GR[0, 0, 1])/3 + 
   eps^3*(-85175/192 + (959*GR[0, 1])/32 - (865*GR[0, 1]^2)/32 + 
     (16117*GR[0, 1]^3)/336 + (35*GR[0, 0, 1])/24 + 
     (49*GR[0, 1]*GR[0, 0, 1])/4 + (49*GR[0, 0, 1]^2)/6 - 
     (1673*GR[0, 0, 0, 0, 1])/10) + eps^2*(-10493/96 + (5*GR[0, 1])/16 - 
     (1211*GR[0, 1]^2)/80 - (175*GR[0, 0, 1])/12 + (7*GR[0, 1]*GR[0, 0, 1])/
      2 - (239*GR[0, 0, 0, 0, 1])/5), 
 G[3, {0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 0}] -> -10 - eps^(-3) - 3/eps^2 + 
   (9*GR[0, 1])/2 + (-6 + (3*GR[0, 1])/2)/eps + 
   eps*(-15 + 9*GR[0, 1] - (57*GR[0, 1]^2)/40 - 3*GR[0, 0, 1]) - 
   GR[0, 0, 1] + eps^3*(-28 + (45*GR[0, 1])/2 - (171*GR[0, 1]^2)/20 + 
     (631*GR[0, 1]^3)/560 - 10*GR[0, 0, 1] + (9*GR[0, 1]*GR[0, 0, 1])/2 - 
     GR[0, 0, 1]^2/2 - (9*GR[0, 0, 0, 0, 1])/5) + 
   eps^2*(-21 + 15*GR[0, 1] - (171*GR[0, 1]^2)/40 - 6*GR[0, 0, 1] + 
     (3*GR[0, 1]*GR[0, 0, 1])/2 - (3*GR[0, 0, 0, 0, 1])/5), 
 G[3, {0, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0}] -> -559/216 - 1/(6*eps^2) - 
   35/(36*eps) + (9*GR[0, 1])/4 + eps*(2737/1296 + (105*GR[0, 1])/8 + 
     (31*GR[0, 0, 1])/6) + eps^2*(552041/7776 + (559*GR[0, 1])/16 - 
     (2627*GR[0, 1]^2)/80 + (1085*GR[0, 0, 1])/36) + 
   eps^3*(25027345/46656 - (2737*GR[0, 1])/96 - (18389*GR[0, 1]^2)/96 + 
     (17329*GR[0, 0, 1])/216 - (279*GR[0, 1]*GR[0, 0, 1])/4 + 
     (2079*GR[0, 0, 0, 0, 1])/10) + 
   eps^4*(855963737/279936 - (552041*GR[0, 1])/576 - 
     (1468493*GR[0, 1]^2)/2880 + (387923*GR[0, 1]^3)/672 - 
     (84847*GR[0, 0, 1])/1296 - (3255*GR[0, 1]*GR[0, 0, 1])/8 - 
     (961*GR[0, 0, 1]^2)/12 + (4851*GR[0, 0, 0, 0, 1])/4), 
 G[3, {0, 0, 1, 0, 1, 0, 1, 1, 1, 0, 0, 0}] -> 
  247/6 - 1/(2*eps^3) - 11/(6*eps^2) + 17*GR[0, 1] + (27*GR[-1]*GR[0, 1])/2 + 
   (1/6 + (29*GR[0, 1])/4)/eps + (217*GR[0, 0, 1])/8 + 
   eps*(647/2 - (375*GR[0, 1])/4 + (111*GR[-1]*GR[0, 1])/4 + 
     (81*GR[-1]^2*GR[0, 1])/4 - (55927*GR[0, 1]^2)/320 + 
     (2419*GR[0, 0, 1])/48 + (567*GR[-1]*GR[0, 0, 1])/8 - 
     (729*GR[0, 0, r2, -1])/8 - (2187*GR[0, 0, r4, 1])/32) + 
   eps^2*(3669/2 - (4619*GR[0, 1])/4 - (771*GR[-1]*GR[0, 1])/4 + 
     (309*GR[-1]^2*GR[0, 1])/8 + (81*GR[-1]^3*GR[0, 1])/4 - 
     (207719*GR[0, 1]^2)/640 - (137349*GR[-1]*GR[0, 1]^2)/320 - 
     (22427*GR[0, 0, 1])/48 + (2387*GR[-1]*GR[0, 0, 1])/16 + 
     (1701*GR[-1]^2*GR[0, 0, 1])/8 - (5869*GR[0, 1]*GR[0, 0, 1])/8 - 
     (3069*GR[0, 0, r2, -1])/16 - (2187*GR[-1]*GR[0, 0, r2, -1])/8 - 
     (9207*GR[0, 0, r4, 1])/64 - (6561*GR[-1]*GR[0, 0, r4, 1])/32 + 
     (239037*GR[0, 0, 0, 0, 1])/160 + (243*GR[0, 0, 1, 1, -1])/2) + 
   eps^3*(18079/2 - (1168536213*GI[r2]^6)/204800 + ((37341*I)/80)*Pi*GI[r2]^4*
      GR[-1] - (610173*GI[r2]^4*GR[-1]^2)/2560 + ((567*I)/16)*Pi*GI[r2]^2*
      GR[-1]^3 - (29969*GR[0, 1])/4 + (31614867*GI[r2]^4*GR[0, 1])/5120 - 
     2139*GR[-1]*GR[0, 1] - ((13041*I)/16)*GI[r2]^3*GR[-1]*GR[0, 1] - 
     (2571*GR[-1]^2*GR[0, 1])/8 + (9963*GI[r2]^2*GR[-1]^2*GR[0, 1])/16 + 
     (325*GR[-1]^3*GR[0, 1])/8 - ((567*I)/8)*GI[r2]*GR[-1]^3*GR[0, 1] + 
     (243*GR[-1]^4*GR[0, 1])/16 + (1917297*GR[0, 1]^2)/640 - 
     (21843*GI[r2]^2*GR[0, 1]^2)/32 - (568393*GR[-1]*GR[0, 1]^2)/640 + 
     ((3159*I)/40)*GI[r2]*GR[-1]*GR[0, 1]^2 - (2835*GR[-1]^2*GR[0, 1]^2)/32 + 
     (319791*GR[0, 1]^3)/560 - (59633*GR[0, 0, 1])/12 - 
     ((29925*I)/32)*Pi*GI[r2]^2*GR[0, 0, 1] - (15589*GR[-1]*GR[0, 0, 1])/16 - 
     (19683*GI[r2]^2*GR[-1]*GR[0, 0, 1])/64 + (6377*GR[-1]^2*GR[0, 0, 1])/
      16 + (5103*GR[-1]^3*GR[0, 0, 1])/16 - (20559*GR[0, 1]*GR[0, 0, 1])/16 + 
     ((29925*I)/16)*GI[r2]*GR[0, 1]*GR[0, 0, 1] - 
     (69309*GR[-1]*GR[0, 1]*GR[0, 0, 1])/32 - (8131841*GR[0, 0, 1]^2)/5120 + 
     (20043*GR[0, 0, r2, -1])/16 - (19683*GI[r2]^2*GR[0, 0, r2, -1])/128 - 
     (8199*GR[-1]*GR[0, 0, r2, -1])/16 - (6561*GR[-1]^2*GR[0, 0, r2, -1])/
      16 + (26973*GR[0, 1]*GR[0, 0, r2, -1])/32 + (60129*GR[0, 0, r4, 1])/
      64 - (59049*GI[r2]^2*GR[0, 0, r4, 1])/512 - 
     (24597*GR[-1]*GR[0, 0, r4, 1])/64 - (19683*GR[-1]^2*GR[0, 0, r4, 1])/
      64 + (80919*GR[0, 1]*GR[0, 0, r4, 1])/128 + (858313*GR[0, 0, 0, 0, 1])/
      320 + (148203*GR[-1]*GR[0, 0, 0, 0, 1])/32 + (911*GR[0, 0, 1, 1, -1])/
      4 + (729*GR[-1]*GR[0, 0, 1, 1, -1])/4 - 
     (2692197*GR[0, 0, 0, 0, r2, -1])/640 - (8076591*GR[0, 0, 0, 0, r4, 1])/
      2048 - (729*GR[0, 0, 1, 1, 1, -1])/4), 
 G[3, {0, 1, 0, 1, 0, 0, 1, 1, 1, 0, 0, 1}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) + (55/6 + (3*GR[0, 1])/4)/eps - 
   (21*GR[0, 1])/4 + 3*GR[-1]*GR[0, 1] + (145*GR[0, 0, 1])/12 + 
   eps*(1351/6 - (363*GR[0, 1])/4 - 12*GR[-1]*GR[0, 1] + 
     (21*GR[-1]^2*GR[0, 1])/2 - (11049*GR[0, 1]^2)/160 + (63*GR[0, 0, 1])/2 + 
     (35*GR[-1]*GR[0, 0, 1])/4 - (45*GR[0, 0, r2, -1])/4 - 
     (135*GR[0, 0, r4, 1])/16) + eps^2*(2023/2 - (2841*GR[0, 1])/4 - 
     264*GR[-1]*GR[0, 1] + 21*GR[-1]^2*GR[0, 1] + (13*GR[-1]^3*GR[0, 1])/2 - 
     (1223*GR[0, 1]^2)/10 - (13393*GR[-1]*GR[0, 1]^2)/160 - 
     (1111*GR[0, 0, 1])/6 - (217*GR[-1]*GR[0, 0, 1])/2 + 
     (497*GR[-1]^2*GR[0, 0, 1])/4 - (887*GR[0, 1]*GR[0, 0, 1])/2 + 
     (279*GR[0, 0, r2, -1])/2 - (639*GR[-1]*GR[0, 0, r2, -1])/4 + 
     (837*GR[0, 0, r4, 1])/8 - (1917*GR[-1]*GR[0, 0, r4, 1])/16 + 
     (58773*GR[0, 0, 0, 0, 1])/80 + 71*GR[0, 0, 1, 1, -1]), 
 G[3, {0, 0, 1, 0, 1, 0, 2, 1, 1, 0, 0, 0}] -> -40 - 1/(3*eps^3) - 2/eps^2 + 
   21*GR[0, 1] - 15*GR[-1]*GR[0, 1] + (-28/3 + (3*GR[0, 1])/2)/eps - 
   (23*GR[0, 0, 1])/12 + eps*(-496/3 + 138*GR[0, 1] - 27*GR[-1]*GR[0, 1] - 
     (33*GR[-1]^2*GR[0, 1])/2 + (6759*GR[0, 1]^2)/160 + (239*GR[0, 0, 1])/4 - 
     (343*GR[-1]*GR[0, 0, 1])/4 + (441*GR[0, 0, r2, -1])/4 + 
     (1323*GR[0, 0, r4, 1])/16) + eps^2*(-672 + 708*GR[0, 1] + 
     84*GR[-1]*GR[0, 1] - (27*GR[-1]^2*GR[0, 1])/2 - 
     (41*GR[-1]^3*GR[0, 1])/2 - (41631*GR[0, 1]^2)/160 + 
     (78173*GR[-1]*GR[0, 1]^2)/160 + (1549*GR[0, 0, 1])/3 - 
     (693*GR[-1]*GR[0, 0, 1])/4 - (637*GR[-1]^2*GR[0, 0, 1])/4 + 
     (1091*GR[0, 1]*GR[0, 0, 1])/4 + (891*GR[0, 0, r2, -1])/4 + 
     (819*GR[-1]*GR[0, 0, r2, -1])/4 + (2673*GR[0, 0, r4, 1])/16 + 
     (2457*GR[-1]*GR[0, 0, r4, 1])/16 - (41921*GR[0, 0, 0, 0, 1])/80 - 
     91*GR[0, 0, 1, 1, -1]) + eps^3*(-8128/3 + (1927004427*GI[r2]^6)/716800 - 
     ((25029*I)/40)*Pi*GI[r2]^4*GR[-1] + (25281*GI[r2]^4*GR[-1]^2)/256 - 
     ((303*I)/8)*Pi*GI[r2]^2*GR[-1]^3 + 3240*GR[0, 1] - 
     (9269019*GI[r2]^4*GR[0, 1])/2560 + 972*GR[-1]*GR[0, 1] + 
     ((7209*I)/8)*GI[r2]^3*GR[-1]*GR[0, 1] + 222*GR[-1]^2*GR[0, 1] - 
     (3843*GI[r2]^2*GR[-1]^2*GR[0, 1])/8 - (63*GR[-1]^3*GR[0, 1])/2 + 
     ((303*I)/4)*GI[r2]*GR[-1]^3*GR[0, 1] - (107*GR[-1]^4*GR[0, 1])/8 - 
     (117057*GR[0, 1]^2)/40 + (9387*GI[r2]^2*GR[0, 1]^2)/16 + 
     (29151*GR[-1]*GR[0, 1]^2)/32 - ((4671*I)/20)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     (1803*GR[-1]^2*GR[0, 1]^2)/16 + (412667*GR[0, 1]^3)/840 + 
     2905*GR[0, 0, 1] + ((7629*I)/16)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     329*GR[-1]*GR[0, 0, 1] + (10395*GI[r2]^2*GR[-1]*GR[0, 0, 1])/32 - 
     (315*GR[-1]^2*GR[0, 0, 1])/4 - (2695*GR[-1]^3*GR[0, 0, 1])/8 - 
     840*GR[0, 1]*GR[0, 0, 1] - ((7629*I)/8)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     (40533*GR[-1]*GR[0, 1]*GR[0, 0, 1])/16 + (5419771*GR[0, 0, 1]^2)/7680 - 
     423*GR[0, 0, r2, -1] + (10395*GI[r2]^2*GR[0, 0, r2, -1])/64 + 
     (405*GR[-1]*GR[0, 0, r2, -1])/4 + (3465*GR[-1]^2*GR[0, 0, r2, -1])/8 - 
     (36693*GR[0, 1]*GR[0, 0, r2, -1])/16 - (1269*GR[0, 0, r4, 1])/4 + 
     (31185*GI[r2]^2*GR[0, 0, r4, 1])/256 + (1215*GR[-1]*GR[0, 0, r4, 1])/
      16 + (10395*GR[-1]^2*GR[0, 0, r4, 1])/32 - 
     (110079*GR[0, 1]*GR[0, 0, r4, 1])/64 + (136359*GR[0, 0, 0, 0, 1])/80 - 
     (82283*GR[-1]*GR[0, 0, 0, 0, 1])/16 - 45*GR[0, 0, 1, 1, -1] - 
     (385*GR[-1]*GR[0, 0, 1, 1, -1])/2 + (1505709*GR[0, 0, 0, 0, r2, -1])/
      320 + (4517127*GR[0, 0, 0, 0, r4, 1])/1024 + 
     (385*GR[0, 0, 1, 1, 1, -1])/2), 
 G[3, {0, 0, 1, 0, 1, 0, 1, 1, 2, 0, 0, 0}] -> -40 - 1/(3*eps^3) - 2/eps^2 + 
   40*GR[0, 1] + (27*GR[-1]*GR[0, 1])/2 + (-28/3 + 7*GR[0, 1])/eps + 
   (671*GR[0, 0, 1])/24 + eps*(-496/3 + 180*GR[0, 1] + 
     (141*GR[-1]*GR[0, 1])/2 + (81*GR[-1]^2*GR[0, 1])/4 - 
     (58539*GR[0, 1]^2)/320 + (1247*GR[0, 0, 1])/8 + 
     (567*GR[-1]*GR[0, 0, 1])/8 - (729*GR[0, 0, r2, -1])/8 - 
     (2187*GR[0, 0, r4, 1])/32) + eps^2*(-672 + 752*GR[0, 1] + 
     294*GR[-1]*GR[0, 1] + (429*GR[-1]^2*GR[0, 1])/4 + 
     (81*GR[-1]^3*GR[0, 1])/4 - (323839*GR[0, 1]^2)/320 - 
     (137349*GR[-1]*GR[0, 1]^2)/320 + (4127*GR[0, 0, 1])/6 + 
     (2947*GR[-1]*GR[0, 0, 1])/8 + (1701*GR[-1]^2*GR[0, 0, 1])/8 - 
     (6071*GR[0, 1]*GR[0, 0, 1])/8 - (3789*GR[0, 0, r2, -1])/8 - 
     (2187*GR[-1]*GR[0, 0, r2, -1])/8 - (11367*GR[0, 0, r4, 1])/32 - 
     (6561*GR[-1]*GR[0, 0, r4, 1])/32 + (249933*GR[0, 0, 0, 0, 1])/160 + 
     (243*GR[0, 0, 1, 1, -1])/2) + 
   eps^3*(-8128/3 - (1168536213*GI[r2]^6)/204800 + ((37341*I)/80)*Pi*GI[r2]^4*
      GR[-1] - (610173*GI[r2]^4*GR[-1]^2)/2560 + ((567*I)/16)*Pi*GI[r2]^2*
      GR[-1]^3 + 3056*GR[0, 1] + (31614867*GI[r2]^4*GR[0, 1])/5120 + 
     1158*GR[-1]*GR[0, 1] - ((13041*I)/16)*GI[r2]^3*GR[-1]*GR[0, 1] + 
     453*GR[-1]^2*GR[0, 1] + (9963*GI[r2]^2*GR[-1]^2*GR[0, 1])/16 + 
     (425*GR[-1]^3*GR[0, 1])/4 - ((567*I)/8)*GI[r2]*GR[-1]^3*GR[0, 1] + 
     (243*GR[-1]^4*GR[0, 1])/16 - (354983*GR[0, 1]^2)/80 - 
     (21843*GI[r2]^2*GR[0, 1]^2)/32 - (716333*GR[-1]*GR[0, 1]^2)/320 + 
     ((3159*I)/40)*GI[r2]*GR[-1]*GR[0, 1]^2 - (2835*GR[-1]^2*GR[0, 1]^2)/32 + 
     (2674691*GR[0, 1]^3)/3360 + (5665*GR[0, 0, 1])/2 - 
     ((29925*I)/32)*Pi*GI[r2]^2*GR[0, 0, 1] + (3059*GR[-1]*GR[0, 0, 1])/2 - 
     (19683*GI[r2]^2*GR[-1]*GR[0, 0, 1])/64 + (9037*GR[-1]^2*GR[0, 0, 1])/8 + 
     (5103*GR[-1]^3*GR[0, 0, 1])/16 - (8281*GR[0, 1]*GR[0, 0, 1])/2 + 
     ((29925*I)/16)*GI[r2]*GR[0, 1]*GR[0, 0, 1] - 
     (69309*GR[-1]*GR[0, 1]*GR[0, 0, 1])/32 - (24916483*GR[0, 0, 1]^2)/
      15360 - (3933*GR[0, 0, r2, -1])/2 - (19683*GI[r2]^2*GR[0, 0, r2, -1])/
      128 - (11619*GR[-1]*GR[0, 0, r2, -1])/8 - 
     (6561*GR[-1]^2*GR[0, 0, r2, -1])/16 + (26973*GR[0, 1]*GR[0, 0, r2, -1])/
      32 - (11799*GR[0, 0, r4, 1])/8 - (59049*GI[r2]^2*GR[0, 0, r4, 1])/512 - 
     (34857*GR[-1]*GR[0, 0, r4, 1])/32 - (19683*GR[-1]^2*GR[0, 0, r4, 1])/
      64 + (80919*GR[0, 1]*GR[0, 0, r4, 1])/128 + (1370303*GR[0, 0, 0, 0, 1])/
      160 + (148203*GR[-1]*GR[0, 0, 0, 0, 1])/32 + (1291*GR[0, 0, 1, 1, -1])/
      2 + (729*GR[-1]*GR[0, 0, 1, 1, -1])/4 - 
     (2692197*GR[0, 0, 0, 0, r2, -1])/640 - (8076591*GR[0, 0, 0, 0, r4, 1])/
      2048 - (729*GR[0, 0, 1, 1, 1, -1])/4), 
 G[3, {0, 0, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0}] -> 1343/216 + 1/(3*eps^3) + 
   1/(2*eps^2) + (-17/36 - GR[0, 1]/2)/eps + (51*GR[0, 1])/4 - 
   12*GR[-1]*GR[0, 1] + (14*GR[0, 0, 1])/3 + 
   eps*(151207/1296 + (611*GR[0, 1])/24 + 9*GR[-1]*GR[0, 1] - 
     12*GR[-1]^2*GR[0, 1] - (1143*GR[0, 1]^2)/40 + (343*GR[0, 0, 1])/4 - 
     70*GR[-1]*GR[0, 0, 1] + 90*GR[0, 0, r2, -1] + (135*GR[0, 0, r4, 1])/2) + 
   eps^2*(7382207/7776 - (63173*GR[0, 1])/144 + (133*GR[-1]*GR[0, 1])/2 + 
     9*GR[-1]^2*GR[0, 1] - 8*GR[-1]^3*GR[0, 1] - (12861*GR[0, 1]^2)/20 + 
     (1007*GR[-1]*GR[0, 1]^2)/2 + (9919*GR[0, 0, 1])/72 + 
     (105*GR[-1]*GR[0, 0, 1])/2 - 140*GR[-1]^2*GR[0, 0, 1] - 
     246*GR[0, 1]*GR[0, 0, 1] - (135*GR[0, 0, r2, -1])/2 + 
     180*GR[-1]*GR[0, 0, r2, -1] - (405*GR[0, 0, r4, 1])/8 + 
     135*GR[-1]*GR[0, 0, r4, 1] + (7359*GR[0, 0, 0, 0, 1])/20 - 
     80*GR[0, 0, 1, 1, -1]) + eps^3*(270229111/46656 - 
     (7746183*GI[r2]^6)/4480 - (1485*I)*Pi*GI[r2]^4*GR[-1] + 
     (1881*GI[r2]^4*GR[-1]^2)/8 - (24*I)*Pi*GI[r2]^2*GR[-1]^3 - 
     (4336045*GR[0, 1])/864 + (91071*GI[r2]^4*GR[0, 1])/32 - 
     (12991*GR[-1]*GR[0, 1])/12 + (3294*I)*GI[r2]^3*GR[-1]*GR[0, 1] + 
     (133*GR[-1]^2*GR[0, 1])/2 - 774*GI[r2]^2*GR[-1]^2*GR[0, 1] + 
     6*GR[-1]^3*GR[0, 1] + (48*I)*GI[r2]*GR[-1]^3*GR[0, 1] - 
     4*GR[-1]^4*GR[0, 1] - (84789*GR[0, 1]^2)/80 + 324*GI[r2]^2*GR[0, 1]^2 - 
     (3021*GR[-1]*GR[0, 1]^2)/8 + (216*I)*GI[r2]*GR[-1]*GR[0, 1]^2 - 
     132*GR[-1]^2*GR[0, 1]^2 + (25189*GR[0, 1]^3)/336 - 
     (1044421*GR[0, 0, 1])/432 - (660*I)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     (4655*GR[-1]*GR[0, 0, 1])/12 + 135*GI[r2]^2*GR[-1]*GR[0, 0, 1] + 
     105*GR[-1]^2*GR[0, 0, 1] - 140*GR[-1]^3*GR[0, 0, 1] - 
     (32103*GR[0, 1]*GR[0, 0, 1])/8 + (1320*I)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     3249*GR[-1]*GR[0, 1]*GR[0, 0, 1] - (38851*GR[0, 0, 1]^2)/48 - 
     (1995*GR[0, 0, r2, -1])/4 + (135*GI[r2]^2*GR[0, 0, r2, -1])/2 - 
     135*GR[-1]*GR[0, 0, r2, -1] + 180*GR[-1]^2*GR[0, 0, r2, -1] - 
     4995*GR[0, 1]*GR[0, 0, r2, -1] - (5985*GR[0, 0, r4, 1])/16 + 
     (405*GI[r2]^2*GR[0, 0, r4, 1])/8 - (405*GR[-1]*GR[0, 0, r4, 1])/4 + 
     135*GR[-1]^2*GR[0, 0, r4, 1] - (14985*GR[0, 1]*GR[0, 0, r4, 1])/4 + 
     (538479*GR[0, 0, 0, 0, 1])/80 - (11305*GR[-1]*GR[0, 0, 0, 0, 1])/2 + 
     60*GR[0, 0, 1, 1, -1] - 80*GR[-1]*GR[0, 0, 1, 1, -1] + 
     (11259*GR[0, 0, 0, 0, r2, -1])/2 + (168885*GR[0, 0, 0, 0, r4, 1])/32 + 
     80*GR[0, 0, 1, 1, 1, -1]), G[3, {0, 0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0}] -> 
  -183/16 - 1/(3*eps^3) - 19/(12*eps^2) + (-115/24 + GR[0, 1]/2)/eps + 
   (7*GR[0, 1])/8 + 12*GR[-1]*GR[0, 1] - (14*GR[0, 0, 1])/3 + 
   eps*(-765/32 - (137*GR[0, 1])/16 + 69*GR[-1]*GR[0, 1] + 
     12*GR[-1]^2*GR[0, 1] + (1143*GR[0, 1]^2)/40 - (74*GR[0, 0, 1])/3 + 
     70*GR[-1]*GR[0, 0, 1] - 90*GR[0, 0, r2, -1] - (135*GR[0, 0, r4, 1])/2) + 
   eps^2*(-10517/192 - (2847*GR[0, 1])/32 + (477*GR[-1]*GR[0, 1])/2 + 
     69*GR[-1]^2*GR[0, 1] + 8*GR[-1]^3*GR[0, 1] + (22357*GR[0, 1]^2)/160 - 
     (1007*GR[-1]*GR[0, 1]^2)/2 - (355*GR[0, 0, 1])/3 + 
     (805*GR[-1]*GR[0, 0, 1])/2 + 140*GR[-1]^2*GR[0, 0, 1] + 
     246*GR[0, 1]*GR[0, 0, 1] - (1035*GR[0, 0, r2, -1])/2 - 
     180*GR[-1]*GR[0, 0, r2, -1] - (3105*GR[0, 0, r4, 1])/8 - 
     135*GR[-1]*GR[0, 0, r4, 1] - (7359*GR[0, 0, 0, 0, 1])/20 + 
     80*GR[0, 0, 1, 1, -1]) + eps^3*(-76895/384 + (7746183*GI[r2]^6)/4480 + 
     (1485*I)*Pi*GI[r2]^4*GR[-1] - (1881*GI[r2]^4*GR[-1]^2)/8 + 
     (24*I)*Pi*GI[r2]^2*GR[-1]^3 - (35253*GR[0, 1])/64 - 
     (91071*GI[r2]^4*GR[0, 1])/32 + (2043*GR[-1]*GR[0, 1])/4 - 
     (3294*I)*GI[r2]^3*GR[-1]*GR[0, 1] + (477*GR[-1]^2*GR[0, 1])/2 + 
     774*GI[r2]^2*GR[-1]^2*GR[0, 1] + 46*GR[-1]^3*GR[0, 1] - 
     (48*I)*GI[r2]*GR[-1]^3*GR[0, 1] + 4*GR[-1]^4*GR[0, 1] + 
     (45025*GR[0, 1]^2)/64 - 324*GI[r2]^2*GR[0, 1]^2 - 
     (23161*GR[-1]*GR[0, 1]^2)/8 - (216*I)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     132*GR[-1]^2*GR[0, 1]^2 - (25189*GR[0, 1]^3)/336 - 
     (1299*GR[0, 0, 1])/2 + (660*I)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     (5565*GR[-1]*GR[0, 0, 1])/4 - 135*GI[r2]^2*GR[-1]*GR[0, 0, 1] + 
     805*GR[-1]^2*GR[0, 0, 1] + 140*GR[-1]^3*GR[0, 0, 1] + 
     (4211*GR[0, 1]*GR[0, 0, 1])/4 - (1320*I)*GI[r2]*GR[0, 1]*GR[0, 0, 1] - 
     3249*GR[-1]*GR[0, 1]*GR[0, 0, 1] + (38851*GR[0, 0, 1]^2)/48 - 
     (7155*GR[0, 0, r2, -1])/4 - (135*GI[r2]^2*GR[0, 0, r2, -1])/2 - 
     1035*GR[-1]*GR[0, 0, r2, -1] - 180*GR[-1]^2*GR[0, 0, r2, -1] + 
     4995*GR[0, 1]*GR[0, 0, r2, -1] - (21465*GR[0, 0, r4, 1])/16 - 
     (405*GI[r2]^2*GR[0, 0, r4, 1])/8 - (3105*GR[-1]*GR[0, 0, r4, 1])/4 - 
     135*GR[-1]^2*GR[0, 0, r4, 1] + (14985*GR[0, 1]*GR[0, 0, r4, 1])/4 - 
     (131921*GR[0, 0, 0, 0, 1])/80 + (11305*GR[-1]*GR[0, 0, 0, 0, 1])/2 + 
     460*GR[0, 0, 1, 1, -1] + 80*GR[-1]*GR[0, 0, 1, 1, -1] - 
     (11259*GR[0, 0, 0, 0, r2, -1])/2 - (168885*GR[0, 0, 0, 0, r4, 1])/32 - 
     80*GR[0, 0, 1, 1, 1, -1]), G[3, {1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 1, 0}] -> 
  12 - 1/(3*eps^3) - 5/(3*eps^2) + (59*GR[0, 1])/2 - 18*GR[-1]*GR[0, 1] + 
   (-10/3 + (9*GR[0, 1])/2)/eps + (89*GR[0, 0, 1])/6 + 
   eps*(508/3 + 75*GR[0, 1] - 54*GR[-1]*GR[0, 1] - 18*GR[-1]^2*GR[0, 1] - 
     (1553*GR[0, 1]^2)/20 + (697*GR[0, 0, 1])/6 - 105*GR[-1]*GR[0, 0, 1] + 
     135*GR[0, 0, r2, -1] + (405*GR[0, 0, r4, 1])/4) + 
   eps^2*(1164 - 218*GR[0, 1] - 150*GR[-1]*GR[0, 1] - 54*GR[-1]^2*GR[0, 1] - 
     12*GR[-1]^3*GR[0, 1] - 729*GR[0, 1]^2 + (3021*GR[-1]*GR[0, 1]^2)/4 + 
     (1865*GR[0, 0, 1])/6 - 315*GR[-1]*GR[0, 0, 1] - 
     210*GR[-1]^2*GR[0, 0, 1] - (1669*GR[0, 1]*GR[0, 0, 1])/4 + 
     405*GR[0, 0, r2, -1] + 270*GR[-1]*GR[0, 0, r2, -1] + 
     (1215*GR[0, 0, r4, 1])/4 + (405*GR[-1]*GR[0, 0, r4, 1])/2 + 
     (27727*GR[0, 0, 0, 0, 1])/40 - 120*GR[0, 0, 1, 1, -1]), 
 G[3, {1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 2, 0}] -> 
  -152/3 - 2/(3*eps^3) - 10/(3*eps^2) + 23*GR[0, 1] - 12*GR[-1]*GR[0, 1] + 
   (-40/3 + 5*GR[0, 1])/eps + (35*GR[0, 0, 1])/3 + 
   eps*(-192 + 116*GR[0, 1] - 96*GR[-1]*GR[0, 1] - 12*GR[-1]^2*GR[0, 1] - 
     (308*GR[0, 1]^2)/5 + (124*GR[0, 0, 1])/3 - 70*GR[-1]*GR[0, 0, 1] + 
     90*GR[0, 0, r2, -1] + (135*GR[0, 0, r4, 1])/2) + 
   eps^2*(-736 + 612*GR[0, 1] - 312*GR[-1]*GR[0, 1] - 96*GR[-1]^2*GR[0, 1] - 
     8*GR[-1]^3*GR[0, 1] - (2699*GR[0, 1]^2)/20 + (1007*GR[-1]*GR[0, 1]^2)/
      2 + (898*GR[0, 0, 1])/3 - 560*GR[-1]*GR[0, 0, 1] - 
     140*GR[-1]^2*GR[0, 0, 1] - (569*GR[0, 1]*GR[0, 0, 1])/2 + 
     720*GR[0, 0, r2, -1] + 180*GR[-1]*GR[0, 0, r2, -1] + 
     540*GR[0, 0, r4, 1] + 135*GR[-1]*GR[0, 0, r4, 1] + 
     (10227*GR[0, 0, 0, 0, 1])/20 - 80*GR[0, 0, 1, 1, -1]) + 
   eps^3*(-8576/3 - (7746183*GI[r2]^6)/4480 - (1485*I)*Pi*GI[r2]^4*GR[-1] + 
     (1881*GI[r2]^4*GR[-1]^2)/8 - (24*I)*Pi*GI[r2]^2*GR[-1]^3 + 
     3072*GR[0, 1] + (91071*GI[r2]^4*GR[0, 1])/32 - 336*GR[-1]*GR[0, 1] + 
     (3294*I)*GI[r2]^3*GR[-1]*GR[0, 1] - 312*GR[-1]^2*GR[0, 1] - 
     774*GI[r2]^2*GR[-1]^2*GR[0, 1] - 64*GR[-1]^3*GR[0, 1] + 
     (48*I)*GI[r2]*GR[-1]^3*GR[0, 1] - 4*GR[-1]^4*GR[0, 1] - 
     (15567*GR[0, 1]^2)/10 + 324*GI[r2]^2*GR[0, 1]^2 + 
     4028*GR[-1]*GR[0, 1]^2 + (216*I)*GI[r2]*GR[-1]*GR[0, 1]^2 - 
     132*GR[-1]^2*GR[0, 1]^2 + (55367*GR[0, 1]^3)/168 + 
     (6476*GR[0, 0, 1])/3 - (660*I)*Pi*GI[r2]^2*GR[0, 0, 1] - 
     1820*GR[-1]*GR[0, 0, 1] + 135*GI[r2]^2*GR[-1]*GR[0, 0, 1] - 
     1120*GR[-1]^2*GR[0, 0, 1] - 140*GR[-1]^3*GR[0, 0, 1] - 
     353*GR[0, 1]*GR[0, 0, 1] + (1320*I)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     3249*GR[-1]*GR[0, 1]*GR[0, 0, 1] - (40027*GR[0, 0, 1]^2)/48 + 
     2340*GR[0, 0, r2, -1] + (135*GI[r2]^2*GR[0, 0, r2, -1])/2 + 
     1440*GR[-1]*GR[0, 0, r2, -1] + 180*GR[-1]^2*GR[0, 0, r2, -1] - 
     4995*GR[0, 1]*GR[0, 0, r2, -1] + 1755*GR[0, 0, r4, 1] + 
     (405*GI[r2]^2*GR[0, 0, r4, 1])/8 + 1080*GR[-1]*GR[0, 0, r4, 1] + 
     135*GR[-1]^2*GR[0, 0, r4, 1] - (14985*GR[0, 1]*GR[0, 0, r4, 1])/4 + 
     (1371*GR[0, 0, 0, 0, 1])/2 - (11305*GR[-1]*GR[0, 0, 0, 0, 1])/2 - 
     640*GR[0, 0, 1, 1, -1] - 80*GR[-1]*GR[0, 0, 1, 1, -1] + 
     (11259*GR[0, 0, 0, 0, r2, -1])/2 + (168885*GR[0, 0, 0, 0, r4, 1])/32 + 
     80*GR[0, 0, 1, 1, 1, -1]), G[3, {0, 1, 0, 1, 0, 0, 1, 1, 1, 1, 0, 0}] -> 
  -3*GR[-1]^2*GR[0, 1] - (171*GR[0, 1]^2)/80 - 12*GR[0, 0, 1] - 
   (2*GR[0, 0, 1])/eps + (7*GR[-1]*GR[0, 0, 1])/2 - (9*GR[0, 0, r2, -1])/2 - 
   (27*GR[0, 0, r4, 1])/8 + eps*(-18*GR[-1]^2*GR[0, 1] + 
     3*GR[-1]^3*GR[0, 1] - (513*GR[0, 1]^2)/40 + (789*GR[-1]*GR[0, 1]^2)/16 - 
     56*GR[0, 0, 1] + 21*GR[-1]*GR[0, 0, 1] - (105*GR[-1]^2*GR[0, 0, 1])/2 - 
     (73*GR[0, 1]*GR[0, 0, 1])/4 - 27*GR[0, 0, r2, -1] + 
     (135*GR[-1]*GR[0, 0, r2, -1])/2 - (81*GR[0, 0, r4, 1])/4 + 
     (405*GR[-1]*GR[0, 0, r4, 1])/8 + (149*GR[0, 0, 0, 0, 1])/4 - 
     30*GR[0, 0, 1, 1, -1]), G[3, {0, 0, 1, 0, 0, 1, 0, 1, 2, 0, 0, 0}] -> 
  -100/3 + 1/(3*eps^3) + 2/(3*eps^2) + (-8/3 - 5*GR[0, 1])/eps + 
   (7*GR[0, 1])/2 - 21*GR[-1]*GR[0, 1] - (259*GR[0, 0, 1])/12 + 
   eps*(-644/3 + (323*GR[0, 1])/2 - 15*GR[-1]*GR[0, 1] - 
     21*GR[-1]^2*GR[0, 1] + (13719*GR[0, 1]^2)/80 + (427*GR[0, 0, 1])/12 - 
     (245*GR[-1]*GR[0, 0, 1])/2 + (315*GR[0, 0, r2, -1])/2 + 
     (945*GR[0, 0, r4, 1])/8) + eps^2*(-3388/3 + (2485*GR[0, 1])/2 + 
     411*GR[-1]*GR[0, 1] - 15*GR[-1]^2*GR[0, 1] - 14*GR[-1]^3*GR[0, 1] - 
     (20577*GR[0, 1]^2)/80 + (7049*GR[-1]*GR[0, 1]^2)/8 + 
     (10577*GR[0, 0, 1])/12 - (175*GR[-1]*GR[0, 0, 1])/2 - 
     245*GR[-1]^2*GR[0, 0, 1] + (7749*GR[0, 1]*GR[0, 0, 1])/8 + 
     (225*GR[0, 0, r2, -1])/2 + 315*GR[-1]*GR[0, 0, r2, -1] + 
     (675*GR[0, 0, r4, 1])/8 + (945*GR[-1]*GR[0, 0, r4, 1])/4 - 
     (135339*GR[0, 0, 0, 0, 1])/80 - 140*GR[0, 0, 1, 1, -1]) + 
   eps^3*(-16148/3 + (23221737*GI[r2]^6)/2560 - ((10395*I)/4)*Pi*GI[r2]^4*
      GR[-1] + (13167*GI[r2]^4*GR[-1]^2)/32 - (42*I)*Pi*GI[r2]^2*GR[-1]^3 + 
     (14135*GR[0, 1])/2 - (1930851*GI[r2]^4*GR[0, 1])/128 + 
     3585*GR[-1]*GR[0, 1] + ((11529*I)/2)*GI[r2]^3*GR[-1]*GR[0, 1] + 
     411*GR[-1]^2*GR[0, 1] - (2709*GI[r2]^2*GR[-1]^2*GR[0, 1])/2 - 
     10*GR[-1]^3*GR[0, 1] + (84*I)*GI[r2]*GR[-1]^3*GR[0, 1] - 
     7*GR[-1]^4*GR[0, 1] - (541887*GR[0, 1]^2)/80 - 
     (6615*GI[r2]^2*GR[0, 1]^2)/4 + (5035*GR[-1]*GR[0, 1]^2)/8 + 
     (378*I)*GI[r2]*GR[-1]*GR[0, 1]^2 - 231*GR[-1]^2*GR[0, 1]^2 + 
     (13823*GR[0, 1]^3)/168 + (77875*GR[0, 0, 1])/12 + 
     ((10563*I)/4)*Pi*GI[r2]^2*GR[0, 0, 1] + (4795*GR[-1]*GR[0, 0, 1])/2 + 
     (945*GI[r2]^2*GR[-1]*GR[0, 0, 1])/4 - 175*GR[-1]^2*GR[0, 0, 1] - 
     245*GR[-1]^3*GR[0, 0, 1] - (13653*GR[0, 1]*GR[0, 0, 1])/8 - 
     ((10563*I)/2)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     (22743*GR[-1]*GR[0, 1]*GR[0, 0, 1])/4 + (446579*GR[0, 0, 1]^2)/192 - 
     (6165*GR[0, 0, r2, -1])/2 + (945*GI[r2]^2*GR[0, 0, r2, -1])/8 + 
     225*GR[-1]*GR[0, 0, r2, -1] + 315*GR[-1]^2*GR[0, 0, r2, -1] - 
     (15525*GR[0, 1]*GR[0, 0, r2, -1])/4 - (18495*GR[0, 0, r4, 1])/8 + 
     (2835*GI[r2]^2*GR[0, 0, r4, 1])/32 + (675*GR[-1]*GR[0, 0, r4, 1])/4 + 
     (945*GR[-1]^2*GR[0, 0, r4, 1])/4 - (46575*GR[0, 1]*GR[0, 0, r4, 1])/16 + 
     (223647*GR[0, 0, 0, 0, 1])/80 - (79135*GR[-1]*GR[0, 0, 0, 0, 1])/8 - 
     100*GR[0, 0, 1, 1, -1] - 140*GR[-1]*GR[0, 0, 1, 1, -1] + 
     (78813*GR[0, 0, 0, 0, r2, -1])/8 + (1182195*GR[0, 0, 0, 0, r4, 1])/128 + 
     140*GR[0, 0, 1, 1, 1, -1]), 
 G[3, {1, 0, 0, 1, 0, 0, 0, 1, 2, 0, 1, 0}] -> -40 - 1/(3*eps^3) - 2/eps^2 + 
   25*GR[0, 1] - 18*GR[-1]*GR[0, 1] + (-28/3 + (3*GR[0, 1])/2)/eps - 
   (25*GR[0, 0, 1])/6 + eps*(-496/3 + 170*GR[0, 1] - 12*GR[-1]*GR[0, 1] - 
     18*GR[-1]^2*GR[0, 1] + (273*GR[0, 1]^2)/4 + 79*GR[0, 0, 1] - 
     105*GR[-1]*GR[0, 0, 1] + 135*GR[0, 0, r2, -1] + 
     (405*GR[0, 0, r4, 1])/4) + eps^2*(-672 + 884*GR[0, 1] + 
     264*GR[-1]*GR[0, 1] - 12*GR[-1]^2*GR[0, 1] - 12*GR[-1]^3*GR[0, 1] - 
     (4701*GR[0, 1]^2)/10 + (3021*GR[-1]*GR[0, 1]^2)/4 + 
     (2146*GR[0, 0, 1])/3 - 70*GR[-1]*GR[0, 0, 1] - 
     210*GR[-1]^2*GR[0, 0, 1] + (2023*GR[0, 1]*GR[0, 0, 1])/4 + 
     90*GR[0, 0, r2, -1] + 270*GR[-1]*GR[0, 0, r2, -1] + 
     (135*GR[0, 0, r4, 1])/2 + (405*GR[-1]*GR[0, 0, r4, 1])/2 - 
     (34643*GR[0, 0, 0, 0, 1])/40 - 120*GR[0, 0, 1, 1, -1]), 
 G[3, {0, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0}] -> -75/4 + eps^(-3) + 3/eps^2 + 
   (5/2 - 6*GR[0, 1])/eps - (45*GR[0, 1])/4 - 9*GR[-1]*GR[0, 1] - 
   (59*GR[0, 0, 1])/4 + eps*(-1057/8 + (285*GR[0, 1])/8 - 
     (27*GR[-1]*GR[0, 1])/2 - 9*GR[-1]^2*GR[0, 1] + (5901*GR[0, 1]^2)/80 - 
     (165*GR[0, 0, 1])/8 - (63*GR[-1]*GR[0, 0, 1])/2 + 
     (81*GR[0, 0, r2, -1])/2 + (243*GR[0, 0, r4, 1])/8) + 
   eps^2*(-9387/16 + (5715*GR[0, 1])/16 + (315*GR[-1]*GR[0, 1])/4 - 
     (27*GR[-1]^2*GR[0, 1])/2 - 6*GR[-1]^3*GR[0, 1] + (3609*GR[0, 1]^2)/32 + 
     (5247*GR[-1]*GR[0, 1]^2)/40 + (2245*GR[0, 0, 1])/16 - 
     (189*GR[-1]*GR[0, 0, 1])/4 - 63*GR[-1]^2*GR[0, 0, 1] + 
     (1923*GR[0, 1]*GR[0, 0, 1])/8 + (243*GR[0, 0, r2, -1])/4 + 
     81*GR[-1]*GR[0, 0, r2, -1] + (729*GR[0, 0, r4, 1])/16 + 
     (243*GR[-1]*GR[0, 0, r4, 1])/4 - (37437*GR[0, 0, 0, 0, 1])/80 - 
     36*GR[0, 0, 1, 1, -1]) + eps^3*(-70465/32 + (19837791*GI[r2]^6)/12800 - 
     ((1539*I)/8)*Pi*GI[r2]^4*GR[-1] + (9153*GI[r2]^4*GR[-1]^2)/160 - 
     (9*I)*Pi*GI[r2]^2*GR[-1]^3 + (56553*GR[0, 1])/32 - 
     (1294137*GI[r2]^4*GR[0, 1])/640 + (5265*GR[-1]*GR[0, 1])/8 + 
     ((1539*I)/4)*GI[r2]^3*GR[-1]*GR[0, 1] + (315*GR[-1]^2*GR[0, 1])/4 - 
     (351*GI[r2]^2*GR[-1]^2*GR[0, 1])/2 - 9*GR[-1]^3*GR[0, 1] + 
     (18*I)*GI[r2]*GR[-1]^3*GR[0, 1] - 3*GR[-1]^4*GR[0, 1] - 
     (40281*GR[0, 1]^2)/64 - (459*GI[r2]^2*GR[0, 1]^2)/4 + 
     (15741*GR[-1]*GR[0, 1]^2)/80 - 18*GR[-1]^2*GR[0, 1]^2 + 
     (299*GR[0, 1]^3)/140 + (36255*GR[0, 0, 1])/32 + 
     ((1323*I)/4)*Pi*GI[r2]^2*GR[0, 0, 1] + (2205*GR[-1]*GR[0, 0, 1])/8 + 
     (243*GI[r2]^2*GR[-1]*GR[0, 0, 1])/4 - (189*GR[-1]^2*GR[0, 0, 1])/2 - 
     63*GR[-1]^3*GR[0, 0, 1] + (5733*GR[0, 1]*GR[0, 0, 1])/16 - 
     ((1323*I)/2)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     (1953*GR[-1]*GR[0, 1]*GR[0, 0, 1])/4 + (119527*GR[0, 0, 1]^2)/320 - 
     (2835*GR[0, 0, r2, -1])/8 + (243*GI[r2]^2*GR[0, 0, r2, -1])/8 + 
     (243*GR[-1]*GR[0, 0, r2, -1])/2 + 81*GR[-1]^2*GR[0, 0, r2, -1] - 
     (243*GR[0, 1]*GR[0, 0, r2, -1])/4 - (8505*GR[0, 0, r4, 1])/32 + 
     (729*GI[r2]^2*GR[0, 0, r4, 1])/32 + (729*GR[-1]*GR[0, 0, r4, 1])/8 + 
     (243*GR[-1]^2*GR[0, 0, r4, 1])/4 - (729*GR[0, 1]*GR[0, 0, r4, 1])/16 - 
     (112167*GR[0, 0, 0, 0, 1])/160 - (8073*GR[-1]*GR[0, 0, 0, 0, 1])/8 - 
     54*GR[0, 0, 1, 1, -1] - 36*GR[-1]*GR[0, 0, 1, 1, -1] + 
     (37179*GR[0, 0, 0, 0, r2, -1])/40 + (111537*GR[0, 0, 0, 0, r4, 1])/128 + 
     36*GR[0, 0, 1, 1, 1, -1]), G[3, {0, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0}] -> 
  -45 - 1/(2*eps^3) - 3/eps^2 + (-25/2 - GR[0, 1]/4)/eps + (13*GR[0, 1])/2 - 
   6*GR[-1]*GR[0, 1] - 7*GR[0, 0, 1] + 
   eps*(-301/2 + (231*GR[0, 1])/4 - 12*GR[-1]*GR[0, 1] - 
     6*GR[-1]^2*GR[0, 1] + (2537*GR[0, 1]^2)/80 - 8*GR[0, 0, 1] - 
     21*GR[-1]*GR[0, 0, 1] + 27*GR[0, 0, r2, -1] + (81*GR[0, 0, r4, 1])/4) + 
   eps^2*(-483 + (611*GR[0, 1])/2 + 42*GR[-1]*GR[0, 1] - 
     12*GR[-1]^2*GR[0, 1] - 4*GR[-1]^3*GR[0, 1] + (1159*GR[0, 1]^2)/40 + 
     (1749*GR[-1]*GR[0, 1]^2)/20 + 97*GR[0, 0, 1] - 42*GR[-1]*GR[0, 0, 1] - 
     42*GR[-1]^2*GR[0, 0, 1] + 142*GR[0, 1]*GR[0, 0, 1] + 
     54*GR[0, 0, r2, -1] + 54*GR[-1]*GR[0, 0, r2, -1] + 
     (81*GR[0, 0, r4, 1])/2 + (81*GR[-1]*GR[0, 0, r4, 1])/2 - 
     (9627*GR[0, 0, 0, 0, 1])/40 - 24*GR[0, 0, 1, 1, -1]), 
 G[3, {0, 1, 0, 1, 0, 1, 0, 1, 1, 0, 0, 0}] -> 
  62 - 2/(3*eps^3) - 7/(3*eps^2) + 11*GR[0, 1] + 26*GR[-1]*GR[0, 1] + 
   (4/3 + 10*GR[0, 1])/eps + (131*GR[0, 0, 1])/3 + 
   eps*(1406/3 - (475*GR[0, 1])/2 + 45*GR[-1]*GR[0, 1] + 
     10*GR[-1]^2*GR[0, 1] - (5044*GR[0, 1]^2)/15 - 23*GR[0, 1]*GR[r2, -1] - 
     (89*GR[0, 0, 1])/12 + 126*GR[-1]*GR[0, 0, 1] - 162*GR[0, 0, r2, -1] - 
     (693*GR[0, 0, r4, 1])/4) + 
   eps^2*(2622 + (897*GI[0, r2]*GI[0, 1, r4])/4 + 
     207*GI[0, r2]*GI[0, r2, -1] + (9637*Pi*GI[0, 0, 0, r2])/72 + 
     (345*GI[0, r2]^2*GR[-1])/4 + (621*GI[0, r2]^2*GR[r4])/4 - 
     (4383*GR[0, 1])/2 - (6827*GI[r2]*GI[0, r2]*GR[0, 1])/108 - 
     423*GR[-1]*GR[0, 1] - 15*GR[-1]^2*GR[0, 1] + 28*GR[-1]^3*GR[0, 1] + 
     (929*GR[0, 1]^2)/80 - (179101*GR[-1]*GR[0, 1]^2)/240 - 
     (51819*GR[r4]*GR[0, 1]^2)/80 - 21*GR[0, 1]*GR[r2, -1] + 
     23*GR[-1]*GR[0, 1]*GR[r2, -1] - 46*GR[r4]*GR[0, 1]*GR[r2, -1] - 
     (18439*GR[0, 0, 1])/12 + (273*GR[-1]*GR[0, 0, 1])/2 - 
     (2051*GR[-1]^2*GR[0, 0, 1])/6 + (897*GR[-1]*GR[r4]*GR[0, 0, 1])/2 - 
     (1371977*GR[0, 1]*GR[0, 0, 1])/864 - 138*GR[r2, -1]*GR[0, 0, 1] + 
     5*GR[0, 1]*GR[r2, 1, -1] - 46*GR[0, 1]*GR[r2, 1, r3] - 
     (351*GR[0, 0, r2, -1])/2 + (879*GR[-1]*GR[0, 0, r2, -1])/2 - 
     (621*GR[r4]*GR[0, 0, r2, -1])/2 - (1431*GR[0, 0, r4, 1])/8 - 
     (117*GR[-1]*GR[0, 0, r4, 1])/2 - (3519*GR[r4]*GR[0, 0, r4, 1])/8 + 
     (160294669*GR[0, 0, 0, 0, 1])/51840 - (1348*GR[0, 0, 1, 1, -1])/3 + 
     207*GR[0, 0, 1, 1, r4] + (1035*GR[0, 0, 1, r2, -1])/2 + 
     (621*GR[0, 0, 1, r2, r3])/2 + (299*GR[0, 0, 1, r2, r4])/2 + 
     (1143*GR[0, 0, r2, 1, -1])/2) + 
   eps^3*(38494/3 - (2055169260626944499255747351*GI[r2]^6)/
      1239244089138671616000 - ((1258*I)/3)*Pi*GI[r2]^3*GI[0, r2] - 
     (669266660638666081393049*GI[r2]^2*GI[0, r2]^2)/5163517038077798400 + 
     (225605899164529125921997*GI[r2]^3*GI[0, 1, r4])/1721172346025932800 + 
     (819*GI[0, r2]*GI[0, 1, r4])/4 + (1748479105178349*GI[0, 1, r4]^2)/
      1336697922560 - (91712773210229788525709*GI[r2]^3*GI[0, r2, -1])/
      161359907439931200 + 189*GI[0, r2]*GI[0, r2, -1] + 
     (569292301926863*GI[0, 1, r4]*GI[0, r2, -1])/83543620160 + 
     (2933*Pi*GI[0, 0, 0, r2])/24 + (3270155433225756947914061*GI[0, r2]*
       GI[0, 0, 0, r2])/1936318889279174400 + 
     (19182996352622747966603*GI[0, r2]*GI[0, 1, 1, r4])/71715514417747200 - 
     (9358537828701158002513*GI[0, r2]*GI[0, 1, r2, -1])/161359907439931200 + 
     (683180896646024952481*GI[0, r2]*GI[0, 1, r2, r3])/3073522046474880 - 
     (1826887228240176352351*GI[0, r2]*GI[0, r2, 1, -1])/5378663581331040 - 
     (76533269252853523297819*GI[r2]*GI[0, 0, 0, 1, r2])/108705621854269440 - 
     (454734946998846497118703*GI[r2]*GI[0, 0, 0, 1, r4])/
      2294896461367910400 - (8101529857455231450829*GI[r2]*
       GI[0, 0, 0, r2, -1])/43029308650648320 + ((42899*I)/40)*Pi*GI[r2]^4*
      GR[-1] + (50432061510443158696247*GI[r2]^3*GI[0, r2]*GR[-1])/
      44007247483617600 + (315*GI[0, r2]^2*GR[-1])/4 - 
     (6844087257158031119413*GI[0, r2]*GI[0, 1, r4]*GR[-1])/
      16549734096403200 + (539228538119869139513*GI[0, r2]*GI[0, r2, -1]*
       GR[-1])/8964439302218400 + (48865442765281702642787*GI[r2]*
       GI[0, 0, 0, r2]*GR[-1])/60509965289974200 + 
     (481901518312034796567611*GI[r2]^4*GR[-1]^2)/860586173012966400 - 
     (1432534600513502103707*GI[0, r2]^2*GR[-1]^2)/3585775720887360 + 
     ((163*I)/3)*Pi*GI[r2]^2*GR[-1]^3 + ((35841*I)/10)*Pi*GI[r2]^4*GR[r4] + 
     (238987315593013593560233*GI[r2]^3*GI[0, r2]*GR[r4])/
      704115959737881600 + (567*GI[0, r2]^2*GR[r4])/4 - 
     (788110902090057229253*GI[0, r2]*GI[0, 1, r4]*GR[r4])/5516578032134400 + 
     (7745300402893535052647*GI[0, r2]*GI[0, r2, -1]*GR[r4])/
      35857757208873600 + (2968425273642980441090551*GI[r2]*GI[0, 0, 0, r2]*
       GR[r4])/7745275557116697600 + (40630069851034502123657*GI[r2]^4*GR[-1]*
       GR[r4])/1475290582307942400 - (18717252019725987132277*GI[0, r2]^2*
       GR[-1]*GR[r4])/58676329978156800 + (220*I)*Pi*GI[r2]^2*GR[-1]^2*
      GR[r4] - (2056203046268529276242221*GI[r2]^4*GR[r4]^2)/
      10327034076155596800 - (19628118889590261291667*GI[0, r2]^2*GR[r4]^2)/
      107573271626620800 - (72*I)*Pi*GI[r2]^2*GR[-1]*GR[r4]^2 + 
     ((368*I)/3)*Pi*GI[r2]^2*GR[r4]^3 - (26093*GR[0, 1])/2 + 
     (18847793*GI[r2]^4*GR[0, 1])/640 - (16603*GI[r2]*GI[0, r2]*GR[0, 1])/
      36 + ((2516*I)/3)*GI[r2]^2*GI[0, r2]*GR[0, 1] + 
     (713*GI[0, r2]^2*GR[0, 1])/18 - (575*GI[r2]*GI[0, 1, r4]*GR[0, 1])/6 - 
     138*GI[r2]*GI[0, r2, -1]*GR[0, 1] - 4277*GR[-1]*GR[0, 1] - 
     ((10009*I)/4)*GI[r2]^3*GR[-1]*GR[0, 1] + 
     (568*GI[r2]*GI[0, r2]*GR[-1]*GR[0, 1])/3 - 519*GR[-1]^2*GR[0, 1] + 
     (4049*GI[r2]^2*GR[-1]^2*GR[0, 1])/4 + 70*GR[-1]^3*GR[0, 1] - 
     ((326*I)/3)*GI[r2]*GR[-1]^3*GR[0, 1] - (22*GR[-1]^4*GR[0, 1])/3 - 
     (7872*I)*GI[r2]^3*GR[r4]*GR[0, 1] - 
     (437*GI[r2]*GI[0, r2]*GR[r4]*GR[0, 1])/9 - 1026*GI[r2]^2*GR[-1]*GR[r4]*
      GR[0, 1] - (440*I)*GI[r2]*GR[-1]^2*GR[r4]*GR[0, 1] + 
     (7774*GI[r2]^2*GR[r4]^2*GR[0, 1])/3 + (144*I)*GI[r2]*GR[-1]*GR[r4]^2*
      GR[0, 1] - ((736*I)/3)*GI[r2]*GR[r4]^3*GR[0, 1] + 
     (177381*GR[0, 1]^2)/16 + (76141*GI[r2]^2*GR[0, 1]^2)/20 - 
     (11303*GR[-1]*GR[0, 1]^2)/80 - ((1191*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     131*GR[-1]^2*GR[0, 1]^2 - (47313*GR[r4]*GR[0, 1]^2)/80 - 
     ((2346*I)/5)*GI[r2]*GR[r4]*GR[0, 1]^2 - (1134*GR[-1]*GR[r4]*GR[0, 1]^2)/
      5 + (2898*GR[r4]^2*GR[0, 1]^2)/5 + (583*GR[0, 1]^3)/210 + 
     (595606056382682220687587*GI[r2]^4*GR[r2, -1])/2581758519038899200 + 
     (3243381580366645019867*GI[0, r2]^2*GR[r2, -1])/11525707674280800 + 
     ((325*I)/2)*Pi*GI[r2]^2*GR[-1]*GR[r2, -1] - (325*I)*Pi*GI[r2]^2*GR[r4]*
      GR[r2, -1] + 510*GR[0, 1]*GR[r2, -1] - 
     (7207*GI[r2]^2*GR[0, 1]*GR[r2, -1])/2 + 21*GR[-1]*GR[0, 1]*GR[r2, -1] - 
     (325*I)*GI[r2]*GR[-1]*GR[0, 1]*GR[r2, -1] - 46*GR[-1]^2*GR[0, 1]*
      GR[r2, -1] - 42*GR[r4]*GR[0, 1]*GR[r2, -1] + (650*I)*GI[r2]*GR[r4]*
      GR[0, 1]*GR[r2, -1] + 36*GR[-1]*GR[r4]*GR[0, 1]*GR[r2, -1] - 
     (184*GR[r4]^2*GR[0, 1]*GR[r2, -1])/3 - (4124*GR[0, 1]^2*GR[r2, -1])/5 - 
     10*GR[0, 1]*GR[r2, -1]^2 - (49803*GR[0, 0, 1])/4 - 
     ((195685*I)/36)*Pi*GI[r2]^2*GR[0, 0, 1] - 
     (817136741239339346998649*GI[r2]*GI[0, r2]*GR[0, 0, 1])/
      3717732267416014848 - (5565*GR[-1]*GR[0, 0, 1])/2 + 
     (8012059534296497369687*GI[r2]^2*GR[-1]*GR[0, 0, 1])/
      100587994248268800 - (2233*GR[-1]^2*GR[0, 0, 1])/2 + 
     (1925551485293682325949*GR[-1]^3*GR[0, 0, 1])/6915424604568480 + 
     (16197750481410958711373*GI[r2]^2*GR[r4]*GR[0, 0, 1])/
      15490551114233395200 + (819*GR[-1]*GR[r4]*GR[0, 0, 1])/2 - 
     (472820725359709190501*GR[-1]^2*GR[r4]*GR[0, 0, 1])/1680832369165950 + 
     (659519411699663*GR[-1]*GR[r4]^2*GR[0, 0, 1])/115675781760 + 
     (112739*GR[0, 1]*GR[0, 0, 1])/288 + ((195685*I)/18)*GI[r2]*GR[0, 1]*
      GR[0, 0, 1] - (24265*GR[-1]*GR[0, 1]*GR[0, 0, 1])/9 - 
     (1150*GR[r4]*GR[0, 1]*GR[0, 0, 1])/27 - 126*GR[r2, -1]*GR[0, 0, 1] - 
     (542491594025876637113*GR[-1]*GR[r2, -1]*GR[0, 0, 1])/
      13446658953327600 - (33715657130590998250949*GR[r4]*GR[r2, -1]*
       GR[0, 0, 1])/322719814879862400 - 
     (1808792191008083453736059*GR[0, 0, 1]^2)/25348174550563737600 - 
     ((753*I)/2)*Pi*GI[r2]^2*GR[r2, 1, -1] - 177*GR[0, 1]*GR[r2, 1, -1] + 
     (753*I)*GI[r2]*GR[0, 1]*GR[r2, 1, -1] - 74*GR[-1]*GR[0, 1]*
      GR[r2, 1, -1] + (1826887228240176352351*GR[0, 0, 1]*GR[r2, 1, -1])/
      8067995371996560 - (181*I)*Pi*GI[r2]^2*GR[r2, 1, r3] - 
     42*GR[0, 1]*GR[r2, 1, r3] + (362*I)*GI[r2]*GR[0, 1]*GR[r2, 1, r3] + 
     36*GR[-1]*GR[0, 1]*GR[r2, 1, r3] - (184*GR[r4]*GR[0, 1]*GR[r2, 1, r3])/
      3 - (1546373360308761601699*GR[0, 0, 1]*GR[r2, 1, r3])/
      46102830697123200 + (7155*GR[0, 0, r2, -1])/2 + 
     (401021960182865961746731*GI[r2]^2*GR[0, 0, r2, -1])/
      860586173012966400 + (2871*GR[-1]*GR[0, 0, r2, -1])/2 - 
     (1925551485293682325949*GR[-1]^2*GR[0, 0, r2, -1])/5378663581331040 - 
     (567*GR[r4]*GR[0, 0, r2, -1])/2 + 2313*GR[-1]*GR[r4]*GR[0, 0, r2, -1] - 
     (659519411699663*GR[r4]^2*GR[0, 0, r2, -1])/167087240320 - 
     (4941*GR[0, 1]*GR[0, 0, r2, -1])/4 + 312*GR[r2, -1]*GR[0, 0, r2, -1] + 
     (30645*GR[0, 0, r4, 1])/8 + (964739930024341610831*GI[r2]^2*
       GR[0, 0, r4, 1])/4413262425707520 + (2889*GR[-1]*GR[0, 0, r4, 1])/4 + 
     (311205173347583*GR[-1]^2*GR[0, 0, r4, 1])/375946290720 - 
     (3213*GR[r4]*GR[0, 0, r4, 1])/8 - (540532410686783*GR[-1]*GR[r4]*
       GR[0, 0, r4, 1])/83543620160 - (2255254705068909*GR[r4]^2*
       GR[0, 0, r4, 1])/668348961280 + (127433*GR[0, 1]*GR[0, 0, r4, 1])/48 - 
     (536209028343503*GR[r2, -1]*GR[0, 0, r4, 1])/83543620160 - 
     276*GR[0, 1]*GR[r2, 1, 1, -1] + (368*GR[0, 1]*GR[r2, 1, 1, r3])/3 - 
     92*GR[0, 1]*GR[r2, 1, r2, -1] - (20041147*GR[0, 0, 0, 0, 1])/17280 + 
     (148315177206743145874409923*GR[-1]*GR[0, 0, 0, 0, 1])/
      69707480014050278400 - (1613997269857773010723057*GR[r4]*
       GR[0, 0, 0, 0, 1])/3485374000702513920 - 1112*GR[0, 0, 1, 1, -1] + 
     (172240204506494530229*GR[-1]*GR[0, 0, 1, 1, -1])/366727062363480 - 
     (162460029026535776761*GR[r4]*GR[0, 0, 1, 1, -1])/733454124726960 + 
     189*GR[0, 0, 1, 1, r4] + (321767595227446675477*GR[-1]*
       GR[0, 0, 1, 1, r4])/2390517147258240 + 414*GR[r4]*GR[0, 0, 1, 1, r4] + 
     (945*GR[0, 0, 1, r2, -1])/2 - (49525334235396431263*GR[-1]*
       GR[0, 0, 1, r2, -1])/137914450803360 + 
     (1430690225526854189941*GR[r4]*GR[0, 0, 1, r2, -1])/13446658953327600 + 
     (567*GR[0, 0, 1, r2, r3])/2 - (469796907927579646451*GR[-1]*
       GR[0, 0, 1, r2, r3])/1120554912777300 + 
     (240764455706938073*GR[r4]*GR[0, 0, 1, r2, r3])/22556777443200 + 
     (273*GR[0, 0, 1, r2, r4])/2 - (7479508568799830847287*GR[-1]*
       GR[0, 0, 1, r2, r4])/21514654325324160 - 
     (10007775378462749313757*GR[r4]*GR[0, 0, 1, r2, r4])/35857757208873600 + 
     (2133*GR[0, 0, r2, 1, -1])/2 - (469796907927579646451*GR[-1]*
       GR[0, 0, r2, 1, -1])/672332947666380 + 
     2070*GR[r4]*GR[0, 0, r2, 1, -1] - (4132351391229386700197831*
       GR[0, 0, 0, 0, r2, -1])/2581758519038899200 + 
     (1231761635212790834162471*GR[0, 0, 0, 0, r2, r4])/430293086506483200 - 
     (804626618556023065202453*GR[0, 0, 0, 0, r4, 1])/509976991415091200 + 
     (5459687886167359950757*GR[0, 0, 1, 1, -1, r2])/13446658953327600 + 
     (37497431173811447051*GR[0, 0, 1, 1, -1, r4])/91473870430800 + 
     (37442327314263933131*GR[0, 0, 1, 1, 1, -1])/82326483387720 - 
     414*GR[0, 0, 1, 1, 1, r4] - (1711204537571499097321*
       GR[0, 0, 1, 1, r2, -1])/64543962975972480 + 
     (291223394705928156497*GR[0, 0, 1, 1, r2, r3])/896443930221840 - 
     (7632225211398632248037*GR[0, 0, 1, 1, r4, -1])/35857757208873600 - 
     (7393688219156440903007*GR[0, 0, 1, 1, r4, r1])/35857757208873600 - 
     (327664054466464994611*GR[0, 0, 1, 1, r4, r2])/1992097622715200 - 
     (1826887228240176352351*GR[0, 0, 1, r2, 1, -1])/5378663581331040 + 
     (39072408691125103097*GR[0, 0, 1, r2, 1, r3])/373518304259100 - 
     (11673830502248168280583*GR[0, 0, 1, r2, r1, -1])/107573271626620800 - 
     (12401059392310417362073*GR[0, 0, 1, r2, r1, r4])/107573271626620800 - 
     (783531640541*GR[0, 0, 1, r2, r3, r4])/58241700 - 
     (569292301926863*GR[0, 0, r2, 1, -1, r4])/62657715120 - 
     (37461207521120850251*GR[0, 0, r2, 1, 1, -1])/54884322258480), 
 G[3, {0, 1, 0, 1, 0, 1, 0, 1, 2, 0, 0, 0}] -> -40 - 1/(3*eps^3) - 2/eps^2 + 
   21*GR[0, 1] + 2*GR[-1]*GR[0, 1] + (-28/3 + (7*GR[0, 1])/2)/eps + 
   (83*GR[0, 0, 1])/6 + eps*(-496/3 + 110*GR[0, 1] + 8*GR[-1]*GR[0, 1] + 
     10*GR[-1]^2*GR[0, 1] - (593*GR[0, 1]^2)/12 + 4*GR[0, 1]*GR[r2, -1] + 
     77*GR[0, 0, 1] + 7*GR[-1]*GR[0, 0, 1] - 9*GR[0, 0, r2, -1] + 
     (9*GR[0, 0, r4, 1])/4) + eps^2*(-672 - 39*GI[0, r2]*GI[0, 1, r4] - 
     36*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/18 - 
     15*GI[0, r2]^2*GR[-1] - 27*GI[0, r2]^2*GR[r4] + 540*GR[0, 1] + 
     (1549*GI[r2]*GI[0, r2]*GR[0, 1])/27 + 72*GR[-1]*GR[0, 1] + 
     64*GR[-1]^2*GR[0, 1] - 4*GR[-1]^3*GR[0, 1] - (3349*GR[0, 1]^2)/15 - 
     (1889*GR[-1]*GR[0, 1]^2)/30 + (2253*GR[r4]*GR[0, 1]^2)/20 + 
     34*GR[0, 1]*GR[r2, -1] - 4*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     8*GR[r4]*GR[0, 1]*GR[r2, -1] + (1270*GR[0, 0, 1])/3 + 
     14*GR[-1]*GR[0, 0, 1] + (644*GR[-1]^2*GR[0, 0, 1])/3 - 
     78*GR[-1]*GR[r4]*GR[0, 0, 1] - (38207*GR[0, 1]*GR[0, 0, 1])/216 + 
     24*GR[r2, -1]*GR[0, 0, 1] + 20*GR[0, 1]*GR[r2, 1, -1] + 
     8*GR[0, 1]*GR[r2, 1, r3] - 18*GR[0, 0, r2, -1] - 
     276*GR[-1]*GR[0, 0, r2, -1] + 54*GR[r4]*GR[0, 0, r2, -1] + 
     63*GR[0, 0, r4, 1] - (279*GR[-1]*GR[0, 0, r4, 1])/2 + 
     (153*GR[r4]*GR[0, 0, r4, 1])/2 + (5229913*GR[0, 0, 0, 0, 1])/12960 + 
     (584*GR[0, 0, 1, 1, -1])/3 - 36*GR[0, 0, 1, 1, r4] - 
     90*GR[0, 0, 1, r2, -1] - 54*GR[0, 0, 1, r2, r3] - 
     26*GR[0, 0, 1, r2, r4] - 162*GR[0, 0, r2, 1, -1]) + 
   eps^3*(-8128/3 + (17270612523017212062916631*GI[r2]^6)/
      44258717469238272000 + ((464*I)/3)*Pi*GI[r2]^3*GI[0, r2] + 
     (5653998100452221008169*GI[r2]^2*GI[0, r2]^2)/184411322788492800 - 
     (1856357780302911335357*GI[r2]^3*GI[0, 1, r4])/61470440929497600 - 
     (663*GI[0, r2]*GI[0, 1, r4])/2 - (15944817430989*GI[0, 1, r4]^2)/
      47739211520 + (258892014067721292143*GI[r2]^3*GI[0, r2, -1])/
      1920951279046800 - 306*GI[0, r2]*GI[0, r2, -1] - 
     (4670459788143*GI[0, 1, r4]*GI[0, r2, -1])/2983700720 - 
     (7123*Pi*GI[0, 0, 0, r2])/36 - (2525363834985509181431*GI[0, r2]*
       GI[0, 0, 0, r2])/6286749640516800 - 
     (160242135021681174043*GI[0, r2]*GI[0, 1, 1, r4])/2561268372062400 + 
     (8728935741474333817*GI[0, r2]*GI[0, 1, r2, -1])/640317093015600 - 
     (633696326430085769*GI[0, r2]*GI[0, 1, r2, r3])/12196516057440 + 
     (5146249709670592597*GI[0, r2]*GI[0, r2, 1, -1])/64031709301560 + 
     (656686794933142510699*GI[r2]*GI[0, 0, 0, 1, r2])/3882343637652480 + 
     (3934343811124566986143*GI[r2]*GI[0, 0, 0, 1, r4])/81960587905996800 + 
     (7711441285793475941*GI[r2]*GI[0, 0, 0, r2, -1])/170751224804160 + 
     ((11809*I)/20)*Pi*GI[r2]^4*GR[-1] - (1558729968043234421159*GI[r2]^3*
       GI[0, r2]*GR[-1])/5762853837140400 - (255*GI[0, r2]^2*GR[-1])/2 + 
     (6325792551198129917*GI[0, r2]*GI[0, 1, r4]*GR[-1])/65673548001600 - 
     (4531959558318406553*GI[0, r2]*GI[0, r2, -1]*GR[-1])/320158546507800 - 
     (68757954429751866112*GI[r2]*GI[0, 0, 0, r2]*GR[-1])/360178364821275 - 
     (453635713792533930899*GI[r2]^4*GR[-1]^2)/3415024496083200 + 
     (36330893043370241201*GI[0, r2]^2*GR[-1]^2)/384190255809360 - 
     ((14*I)/3)*Pi*GI[r2]^2*GR[-1]^3 - ((3534*I)/5)*Pi*GI[r2]^4*GR[r4] - 
     (2478658316668781460667*GI[r2]^3*GI[0, r2]*GR[r4])/30735220464748800 - 
     (459*GI[0, r2]^2*GR[r4])/2 + (6460883200022061893*GI[0, r2]*GI[0, 1, r4]*
       GR[r4])/197020644004800 - (65028814117329183607*GI[0, r2]*
       GI[0, r2, -1]*GR[r4])/1280634186031200 - 
     (918436490332607454053*GI[r2]*GI[0, 0, 0, r2]*GR[r4])/
      10245073488249600 - (126748950304690511059*GI[r2]^4*GR[-1]*GR[r4])/
      17562983122713600 + (577641840332994642269*GI[0, r2]^2*GR[-1]*GR[r4])/
      7683805116187200 - (80*I)*Pi*GI[r2]^2*GR[-1]^2*GR[r4] + 
     (5730314392807006233967*GI[r2]^4*GR[r4]^2)/122940881858995200 + 
     (162972890187638837827*GI[0, r2]^2*GR[r4]^2)/3841902558093600 + 
     (96*I)*Pi*GI[r2]^2*GR[-1]*GR[r4]^2 - ((64*I)/3)*Pi*GI[r2]^2*GR[r4]^3 + 
     2504*GR[0, 1] + (237523*GI[r2]^4*GR[0, 1])/320 + 
     (20573*GI[r2]*GI[0, r2]*GR[0, 1])/54 - ((928*I)/3)*GI[r2]^2*GI[0, r2]*
      GR[0, 1] - (62*GI[0, r2]^2*GR[0, 1])/9 + 
     (50*GI[r2]*GI[0, 1, r4]*GR[0, 1])/3 + 24*GI[r2]*GI[0, r2, -1]*GR[0, 1] + 
     544*GR[-1]*GR[0, 1] - ((2369*I)/2)*GI[r2]^3*GR[-1]*GR[0, 1] - 
     (224*GI[r2]*GI[0, r2]*GR[-1]*GR[0, 1])/3 + 312*GR[-1]^2*GR[0, 1] + 
     92*GI[r2]^2*GR[-1]^2*GR[0, 1] - 32*GR[-1]^3*GR[0, 1] + 
     ((28*I)/3)*GI[r2]*GR[-1]^3*GR[0, 1] + (26*GR[-1]^4*GR[0, 1])/3 + 
     (1536*I)*GI[r2]^3*GR[r4]*GR[0, 1] + 
     (76*GI[r2]*GI[0, r2]*GR[r4]*GR[0, 1])/9 + 1368*GI[r2]^2*GR[-1]*GR[r4]*
      GR[0, 1] + (160*I)*GI[r2]*GR[-1]^2*GR[r4]*GR[0, 1] - 
     (1352*GI[r2]^2*GR[r4]^2*GR[0, 1])/3 - (192*I)*GI[r2]*GR[-1]*GR[r4]^2*
      GR[0, 1] + ((128*I)/3)*GI[r2]*GR[r4]^3*GR[0, 1] - 1602*GR[0, 1]^2 + 
     (131*GI[r2]^2*GR[0, 1]^2)/10 - (21521*GR[-1]*GR[0, 1]^2)/120 - 
     ((12*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 + 32*GR[-1]^2*GR[0, 1]^2 + 
     (38301*GR[r4]*GR[0, 1]^2)/40 + ((408*I)/5)*GI[r2]*GR[r4]*GR[0, 1]^2 + 
     (1512*GR[-1]*GR[r4]*GR[0, 1]^2)/5 - (504*GR[r4]^2*GR[0, 1]^2)/5 - 
     (3209*GR[0, 1]^3)/240 - (155428245979858507819*GI[r2]^4*GR[r2, -1])/
      2794110951340800 - (3011239981743575303*GI[0, r2]^2*GR[r2, -1])/
      45736935215400 - (70*I)*Pi*GI[r2]^2*GR[-1]*GR[r2, -1] + 
     (140*I)*Pi*GI[r2]^2*GR[r4]*GR[r2, -1] + 120*GR[0, 1]*GR[r2, -1] + 
     1858*GI[r2]^2*GR[0, 1]*GR[r2, -1] - 34*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     (140*I)*GI[r2]*GR[-1]*GR[0, 1]*GR[r2, -1] + 8*GR[-1]^2*GR[0, 1]*
      GR[r2, -1] + 68*GR[r4]*GR[0, 1]*GR[r2, -1] - (280*I)*GI[r2]*GR[r4]*
      GR[0, 1]*GR[r2, -1] - 48*GR[-1]*GR[r4]*GR[0, 1]*GR[r2, -1] + 
     (32*GR[r4]^2*GR[0, 1]*GR[r2, -1])/3 + (2032*GR[0, 1]^2*GR[r2, -1])/5 - 
     40*GR[0, 1]*GR[r2, -1]^2 + 2236*GR[0, 0, 1] - ((2315*I)/18)*Pi*GI[r2]^2*
      GR[0, 0, 1] + (2344150700994169504163*GI[r2]*GI[0, r2]*GR[0, 0, 1])/
      44258717469238272 + 252*GR[-1]*GR[0, 0, 1] - 
     (251214951353090405039*GI[r2]^2*GR[-1]*GR[0, 0, 1])/13172237342035200 + 
     (4529*GR[-1]^2*GR[0, 0, 1])/3 - (1813718733703346341*GR[-1]^3*
       GR[0, 0, 1])/27442161129240 - (195697930198628099071*GI[r2]^2*GR[r4]*
       GR[0, 0, 1])/184411322788492800 - 663*GR[-1]*GR[r4]*GR[0, 0, 1] + 
     (296800185233009806*GR[-1]^2*GR[r4]*GR[0, 0, 1])/4446646479275 - 
     (1556819929381*GR[-1]*GR[r4]^2*GR[0, 0, 1])/1377092640 - 
     (267865*GR[0, 1]*GR[0, 0, 1])/432 + ((2315*I)/9)*GI[r2]*GR[0, 1]*
      GR[0, 0, 1] - (11345*GR[-1]*GR[0, 1]*GR[0, 0, 1])/18 + 
     (200*GR[r4]*GR[0, 1]*GR[0, 0, 1])/27 + 204*GR[r2, -1]*GR[0, 0, 1] + 
     (4657461708549464153*GR[-1]*GR[r2, -1]*GR[0, 0, 1])/480237819761700 + 
     (8625891464487062293*GR[r4]*GR[r2, -1]*GR[0, 0, 1])/349263868917600 + 
     (52002189598899992095123*GR[0, 0, 1]^2)/3319403810192870400 + 
     (222*I)*Pi*GI[r2]^2*GR[r2, 1, -1] + 122*GR[0, 1]*GR[r2, 1, -1] - 
     (444*I)*GI[r2]*GR[0, 1]*GR[r2, 1, -1] - 8*GR[-1]*GR[0, 1]*
      GR[r2, 1, -1] - (5146249709670592597*GR[0, 0, 1]*GR[r2, 1, -1])/
      96047563952340 - (52*I)*Pi*GI[r2]^2*GR[r2, 1, r3] + 
     68*GR[0, 1]*GR[r2, 1, r3] + (104*I)*GI[r2]*GR[0, 1]*GR[r2, 1, r3] - 
     48*GR[-1]*GR[0, 1]*GR[r2, 1, r3] + (32*GR[r4]*GR[0, 1]*GR[r2, 1, r3])/
      3 + (1437905872179081691*GR[0, 0, 1]*GR[r2, 1, r3])/182947740861600 - 
     324*GR[0, 0, r2, -1] - (102858424315719871867*GI[r2]^2*GR[0, 0, r2, -1])/
      931370317113600 - 1941*GR[-1]*GR[0, 0, r2, -1] + 
     (1813718733703346341*GR[-1]^2*GR[0, 0, r2, -1])/21343903100520 + 
     459*GR[r4]*GR[0, 0, r2, -1] - 684*GR[-1]*GR[r4]*GR[0, 0, r2, -1] + 
     (4670459788143*GR[r4]^2*GR[0, 0, r2, -1])/5967401440 + 
     (729*GR[0, 1]*GR[0, 0, r2, -1])/2 - 336*GR[r2, -1]*GR[0, 0, r2, -1] + 
     27*GR[0, 0, r4, 1] - (2752608053880878957*GI[r2]^2*GR[0, 0, r4, 1])/
      52538838401280 - 882*GR[-1]*GR[0, 0, r4, 1] - 
     (641569733521*GR[-1]^2*GR[0, 0, r4, 1])/4475551080 + 
     (2601*GR[r4]*GR[0, 0, r4, 1])/4 + (3300941157663*GR[-1]*GR[r4]*
       GR[0, 0, r4, 1])/2983700720 + (15729990979149*GR[r4]^2*
       GR[0, 0, r4, 1])/23869605760 - (8387*GR[0, 1]*GR[0, 0, r4, 1])/24 + 
     (3274087851183*GR[r2, -1]*GR[0, 0, r4, 1])/2983700720 + 
     48*GR[0, 1]*GR[r2, 1, 1, -1] - (64*GR[0, 1]*GR[r2, 1, 1, r3])/3 + 
     16*GR[0, 1]*GR[r2, 1, r2, -1] + (40139141*GR[0, 0, 0, 0, 1])/25920 - 
     (138357855904031728308907*GR[-1]*GR[0, 0, 0, 0, 1])/276616984182739200 + 
     (32699809335917810921*GR[r4]*GR[0, 0, 0, 0, 1])/288142691857020 + 
     (4232*GR[0, 0, 1, 1, -1])/3 - (5346933565375772413*GR[-1]*
       GR[0, 0, 1, 1, -1])/48023781976170 + 
     (1674571470325488379*GR[r4]*GR[0, 0, 1, 1, -1])/32015854650780 - 
     306*GR[0, 0, 1, 1, r4] - (8034294426777277151*GR[-1]*GR[0, 0, 1, 1, r4])/
      256126837206240 - 72*GR[r4]*GR[0, 0, 1, 1, r4] - 
     765*GR[0, 0, 1, r2, -1] + (419491906565129663*GR[-1]*
       GR[0, 0, 1, r2, -1])/4925516100120 - 
     (4043048924599810607*GR[r4]*GR[0, 0, 1, r2, -1])/160079273253900 - 
     459*GR[0, 0, 1, r2, r3] + (441651853959053259*GR[-1]*
       GR[0, 0, 1, r2, r3])/4446646479275 - 
     (578582118805571*GR[r4]*GR[0, 0, 1, r2, r3])/268533064800 - 
     221*GR[0, 0, 1, r2, r4] + (1881448300228464199*GR[-1]*
       GR[0, 0, 1, r2, r4])/23284257927840 + 
     (82632507188238128717*GR[r4]*GR[0, 0, 1, r2, r4])/1280634186031200 - 
     1233*GR[0, 0, r2, 1, -1] + (147217284653017753*GR[-1]*
       GR[0, 0, r2, 1, -1])/889329295855 - 360*GR[r4]*GR[0, 0, r2, 1, -1] + 
     (3882074125734391913279*GR[0, 0, 0, 0, r2, -1])/10245073488249600 - 
     (950239406482247832341*GR[0, 0, 0, 0, r2, r4])/1397055475670400 + 
     (61595811118406134482637*GR[0, 0, 0, 0, r4, 1])/163921175811993600 - 
     (15388915403655066839*GR[0, 0, 1, 1, -1, r2])/160079273253900 - 
     (246246027254711813*GR[0, 0, 1, 1, -1, r4])/2540940845300 - 
     (245800854418615253*GR[0, 0, 1, 1, 1, -1])/2286846760770 + 
     72*GR[0, 0, 1, 1, 1, r4] + (1510511428899601649*GR[0, 0, 1, 1, r2, -1])/
      256126837206240 - (818257228111128809*GR[0, 0, 1, 1, r2, r3])/
      10671951550260 + (5825817677386984127*GR[0, 0, 1, 1, r4, -1])/
      116421289639200 + (62356003389770707567*GR[0, 0, 1, 1, r4, r1])/
      1280634186031200 + (8160592660488622073*GR[0, 0, 1, 1, r4, r2])/
      213439031005200 + (5146249709670592597*GR[0, 0, 1, r2, 1, -1])/
      64031709301560 - (979805488160012971*GR[0, 0, 1, r2, 1, r3])/
      40019818313475 + (10733543787143190847*GR[0, 0, 1, r2, r1, -1])/
      426878062010400 + (1033728295324369187*GR[0, 0, 1, r2, r1, r4])/
      38807096546400 + (13317359324*GR[0, 0, 1, r2, r3, r4])/4853475 + 
     (1556819929381*GR[0, 0, r2, 1, -1, r4])/745925180 + 
     (245880131772988613*GR[0, 0, r2, 1, 1, -1])/1524564507180), 
 G[3, {0, 0, 1, 0, 1, 1, 1, 1, 1, 0, 0, 0}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) - GR[0, 1]/4 - (3*GR[-1]^2*GR[0, 1])/2 - 
   (831*GR[0, 1]^2)/160 + (55/6 + (7*GR[0, 1])/4)/eps + (71*GR[0, 0, 1])/6 - 
   (21*GR[-1]*GR[0, 0, 1])/4 + (27*GR[0, 0, r2, -1])/4 + 
   (81*GR[0, 0, r4, 1])/16 + eps*(1351/6 - (271*GR[0, 1])/4 - 
     33*GR[-1]*GR[0, 1] + (3*GR[-1]^2*GR[0, 1])/2 - (7*GR[-1]^3*GR[0, 1])/2 - 
     (15299*GR[0, 1]^2)/160 + (6243*GR[-1]*GR[0, 1]^2)/160 + 
     (91*GR[0, 0, 1])/4 - (35*GR[-1]*GR[0, 0, 1])/4 - 
     (147*GR[-1]^2*GR[0, 0, 1])/4 - (233*GR[0, 1]*GR[0, 0, 1])/8 + 
     (45*GR[0, 0, r2, -1])/4 + (189*GR[-1]*GR[0, 0, r2, -1])/4 + 
     (135*GR[0, 0, r4, 1])/16 + (567*GR[-1]*GR[0, 0, r4, 1])/16 + 
     (765*GR[0, 0, 0, 0, 1])/16 - 21*GR[0, 0, 1, 1, -1]), 
 G[3, {1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}] -> 
  GR[-1]^3*GR[0, 1] + (1011*GR[-1]*GR[0, 1]^2)/80 + 
   (21*GR[-1]^2*GR[0, 0, 1])/2 + (59*GR[0, 1]*GR[0, 0, 1])/4 - 
   (27*GR[-1]*GR[0, 0, r2, -1])/2 - (81*GR[-1]*GR[0, 0, r4, 1])/8 + 
   (317*GR[0, 0, 0, 0, 1])/16 + 6*GR[0, 0, 1, 1, -1], 
 G[3, {0, 0, 1, 0, 1, 1, 2, 1, 1, 0, 0, 0}] -> 
  -13/4 - 1/(4*eps^2) + (67*GR[0, 1])/8 + 6*GR[-1]*GR[0, 1] + 
   (-3/4 + 2*GR[0, 1])/eps + (5*GR[0, 0, 1])/2 + 
   eps*(-39/4 + (9*GR[0, 1])/8 + 48*GR[-1]*GR[0, 1] - (609*GR[0, 1]^2)/20 + 
     (79*GR[0, 0, 1])/4 + 14*GR[-1]*GR[0, 0, 1] - 18*GR[0, 0, r2, -1] - 
     (27*GR[0, 0, r4, 1])/2) + eps^2*(-133/4 - (409*GR[0, 1])/8 + 
     24*GR[-1]^2*GR[0, 1] - 10*GR[-1]^3*GR[0, 1] - (39713*GR[0, 1]^2)/160 - 
     (3827*GR[-1]*GR[0, 1]^2)/40 - (483*GR[0, 0, 1])/4 + 
     210*GR[-1]*GR[0, 0, 1] - 77*GR[-1]^2*GR[0, 0, 1] - 
     (155*GR[0, 1]*GR[0, 0, 1])/4 - 270*GR[0, 0, r2, -1] + 
     99*GR[-1]*GR[0, 0, r2, -1] - (405*GR[0, 0, r4, 1])/2 + 
     (297*GR[-1]*GR[0, 0, r4, 1])/4 + (1179*GR[0, 0, 0, 0, 1])/8 - 
     44*GR[0, 0, 1, 1, -1]) + eps^3*(-399/4 + (5044797*GI[r2]^6)/179200 + 
     ((2412*I)/5)*Pi*GI[r2]^4*GR[-1] + (6363*GI[r2]^4*GR[-1]^2)/320 - 
     ((37*I)/2)*Pi*GI[r2]^2*GR[-1]^3 - (3019*GR[0, 1])/8 - 
     (686439*GI[r2]^4*GR[0, 1])/640 - 216*GR[-1]*GR[0, 1] - 
     ((2691*I)/2)*GI[r2]^3*GR[-1]*GR[0, 1] - 72*GR[-1]^2*GR[0, 1] - 
     (135*GI[r2]^2*GR[-1]^2*GR[0, 1])/2 - 24*GR[-1]^3*GR[0, 1] + 
     (37*I)*GI[r2]*GR[-1]^3*GR[0, 1] - (29*GR[-1]^4*GR[0, 1])/2 + 
     (132253*GR[0, 1]^2)/160 - (1971*GI[r2]^2*GR[0, 1]^2)/4 - 
     1554*GR[-1]*GR[0, 1]^2 - ((1269*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     (873*GR[-1]^2*GR[0, 1]^2)/4 + (43763*GR[0, 1]^3)/70 - 
     (2773*GR[0, 0, 1])/4 + ((1095*I)/4)*Pi*GI[r2]^2*GR[0, 0, 1] - 
     266*GR[-1]*GR[0, 0, 1] + (2133*GI[r2]^2*GR[-1]*GR[0, 0, 1])/8 - 
     (553*GR[-1]^3*GR[0, 0, 1])/2 - (9117*GR[0, 1]*GR[0, 0, 1])/8 - 
     ((1095*I)/2)*GI[r2]*GR[0, 1]*GR[0, 0, 1] - 
     (2291*GR[-1]*GR[0, 1]*GR[0, 0, 1])/4 + (154687*GR[0, 0, 1]^2)/640 + 
     342*GR[0, 0, r2, -1] + (2133*GI[r2]^2*GR[0, 0, r2, -1])/16 + 
     (711*GR[-1]^2*GR[0, 0, r2, -1])/2 + (4311*GR[0, 1]*GR[0, 0, r2, -1])/4 + 
     (513*GR[0, 0, r4, 1])/2 + (6399*GI[r2]^2*GR[0, 0, r4, 1])/64 + 
     (2133*GR[-1]^2*GR[0, 0, r4, 1])/8 + (12933*GR[0, 1]*GR[0, 0, r4, 1])/
      16 + (10798*GR[0, 0, 0, 0, 1])/5 + (539*GR[-1]*GR[0, 0, 0, 0, 1])/2 - 
     158*GR[-1]*GR[0, 0, 1, 1, -1] - (66501*GR[0, 0, 0, 0, r2, -1])/80 - 
     (199503*GR[0, 0, 0, 0, r4, 1])/256 + 158*GR[0, 0, 1, 1, 1, -1]), 
 G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}] -> (-3*GR[-1]^2*GR[0, 1])/2 + 
   (193*GR[0, 1]^2)/160 - 6*GR[0, 1]*GR[r2, -1] - (21*GR[-1]*GR[0, 0, 1])/4 + 
   (27*GR[0, 0, r2, -1])/4 - (135*GR[0, 0, r4, 1])/16 + 
   eps*((117*GI[0, r2]*GI[0, 1, r4])/2 + 54*GI[0, r2]*GI[0, r2, -1] + 
     (419*Pi*GI[0, 0, 0, r2])/12 + (45*GI[0, r2]^2*GR[-1])/2 + 
     (81*GI[0, r2]^2*GR[r4])/2 + (371*GI[r2]*GI[0, r2]*GR[0, 1])/18 - 
     3*GR[-1]^2*GR[0, 1] - (7*GR[-1]^3*GR[0, 1])/2 + (193*GR[0, 1]^2)/80 + 
     (939*GR[-1]*GR[0, 1]^2)/32 - (6759*GR[r4]*GR[0, 1]^2)/40 - 
     12*GR[0, 1]*GR[r2, -1] + 6*GR[-1]*GR[0, 1]*GR[r2, -1] - 
     12*GR[r4]*GR[0, 1]*GR[r2, -1] - (21*GR[-1]*GR[0, 0, 1])/2 - 
     (455*GR[-1]^2*GR[0, 0, 1])/4 + 117*GR[-1]*GR[r4]*GR[0, 0, 1] + 
     (9647*GR[0, 1]*GR[0, 0, 1])/144 - 36*GR[r2, -1]*GR[0, 0, 1] + 
     18*GR[0, 1]*GR[r2, 1, -1] - 12*GR[0, 1]*GR[r2, 1, r3] + 
     (27*GR[0, 0, r2, -1])/2 + (585*GR[-1]*GR[0, 0, r2, -1])/4 - 
     81*GR[r4]*GR[0, 0, r2, -1] - (135*GR[0, 0, r4, 1])/8 + 
     (135*GR[-1]*GR[0, 0, r4, 1])/16 - (459*GR[r4]*GR[0, 0, r4, 1])/4 - 
     (301349*GR[0, 0, 0, 0, 1])/1728 - 109*GR[0, 0, 1, 1, -1] + 
     54*GR[0, 0, 1, 1, r4] + 135*GR[0, 0, 1, r2, -1] + 
     81*GR[0, 0, 1, r2, r3] + 39*GR[0, 0, 1, r2, r4] + 
     99*GR[0, 0, r2, 1, -1]), G[3, {0, 0, 1, 0, 2, 1, 1, 1, 1, 0, 0, 0}] -> 
  -2*GR[0, 1] - (2*GR[0, 1])/eps - 3*GR[-1]*GR[0, 1] - (31*GR[0, 0, 1])/4 + 
   eps*(18*GR[0, 1] + 18*GR[-1]*GR[0, 1] - (3*GR[-1]^2*GR[0, 1])/2 + 
     (9829*GR[0, 1]^2)/160 + 8*GR[0, 0, 1] - (49*GR[-1]*GR[0, 0, 1])/4 + 
     (63*GR[0, 0, r2, -1])/4 + (189*GR[0, 0, r4, 1])/16) + 
   eps^2*(134*GR[0, 1] + 174*GR[-1]*GR[0, 1] + 24*GR[-1]^2*GR[0, 1] + 
     (13*GR[-1]^3*GR[0, 1])/2 - (4207*GR[0, 1]^2)/40 + 
     (24743*GR[-1]*GR[0, 1]^2)/160 + 180*GR[0, 0, 1] + 
     147*GR[-1]*GR[0, 0, 1] - (7*GR[-1]^2*GR[0, 0, 1])/4 + 
     (1347*GR[0, 1]*GR[0, 0, 1])/4 - 189*GR[0, 0, r2, -1] + 
     (9*GR[-1]*GR[0, 0, r2, -1])/4 - (567*GR[0, 0, r4, 1])/4 + 
     (27*GR[-1]*GR[0, 0, r4, 1])/16 - (9381*GR[0, 0, 0, 0, 1])/16 - 
     GR[0, 0, 1, 1, -1]), G[3, {1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 2, 0}] -> 
  10 - 1/(4*eps^3) + 1/(2*eps^2) + (-3 + (3*GR[0, 1])/8)/eps + 
   (5*GR[0, 1])/4 - 6*GR[-1]*GR[0, 1] - (15*GR[0, 0, 1])/4 + 
   eps*(-44 + (41*GR[0, 1])/2 + 24*GR[-1]*GR[0, 1] - 6*GR[-1]^2*GR[0, 1] + 
     (1015*GR[0, 1]^2)/32 + (61*GR[0, 0, 1])/2 - 35*GR[-1]*GR[0, 0, 1] + 
     45*GR[0, 0, r2, -1] + (135*GR[0, 0, r4, 1])/4) + 
   eps^2*(168 - 23*GR[0, 1] + 24*GR[-1]*GR[0, 1] + 24*GR[-1]^2*GR[0, 1] - 
     4*GR[-1]^3*GR[0, 1] - (21007*GR[0, 1]^2)/80 + (1007*GR[-1]*GR[0, 1]^2)/
      4 + 67*GR[0, 0, 1] + 140*GR[-1]*GR[0, 0, 1] - 70*GR[-1]^2*GR[0, 0, 1] + 
     (1593*GR[0, 1]*GR[0, 0, 1])/8 - 180*GR[0, 0, r2, -1] + 
     90*GR[-1]*GR[0, 0, r2, -1] - 135*GR[0, 0, r4, 1] + 
     (135*GR[-1]*GR[0, 0, r4, 1])/2 - (13751*GR[0, 0, 0, 0, 1])/40 - 
     40*GR[0, 0, 1, 1, -1]), G[3, {0, 0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0}] -> 
  103/3 + 1/(3*eps^3) + 7/(3*eps^2) + (31/3 - GR[0, 1]/2)/eps - 
   (13*GR[0, 1])/2 - 6*GR[-1]*GR[0, 1] + (7*GR[0, 0, 1])/6 + 
   eps*(235/3 - (55*GR[0, 1])/2 - 54*GR[-1]*GR[0, 1] - 6*GR[-1]^2*GR[0, 1] - 
     (329*GR[0, 1]^2)/20 - (35*GR[0, 0, 1])/6 - 35*GR[-1]*GR[0, 0, 1] + 
     45*GR[0, 0, r2, -1] + (135*GR[0, 0, r4, 1])/4) + 
   eps^2*(19/3 + (23*GR[0, 1])/2 - 258*GR[-1]*GR[0, 1] - 
     54*GR[-1]^2*GR[0, 1] - 4*GR[-1]^3*GR[0, 1] + (61*GR[0, 1]^2)/10 + 
     (1007*GR[-1]*GR[0, 1]^2)/4 - (35*GR[0, 0, 1])/6 - 
     315*GR[-1]*GR[0, 0, 1] - 70*GR[-1]^2*GR[0, 0, 1] - 
     (485*GR[0, 1]*GR[0, 0, 1])/4 + 405*GR[0, 0, r2, -1] + 
     90*GR[-1]*GR[0, 0, r2, -1] + (1215*GR[0, 0, r4, 1])/4 + 
     (135*GR[-1]*GR[0, 0, r4, 1])/2 + (6403*GR[0, 0, 0, 0, 1])/40 - 
     40*GR[0, 0, 1, 1, -1]) + eps^3*(-3953/3 - (7746183*GI[r2]^6)/8960 - 
     ((1485*I)/2)*Pi*GI[r2]^4*GR[-1] + (1881*GI[r2]^4*GR[-1]^2)/16 - 
     (12*I)*Pi*GI[r2]^2*GR[-1]^3 + (2129*GR[0, 1])/2 + 
     (91071*GI[r2]^4*GR[0, 1])/64 - 702*GR[-1]*GR[0, 1] + 
     (1647*I)*GI[r2]^3*GR[-1]*GR[0, 1] - 258*GR[-1]^2*GR[0, 1] - 
     387*GI[r2]^2*GR[-1]^2*GR[0, 1] - 36*GR[-1]^3*GR[0, 1] + 
     (24*I)*GI[r2]*GR[-1]^3*GR[0, 1] - 2*GR[-1]^4*GR[0, 1] - 
     (1469*GR[0, 1]^2)/20 + 162*GI[r2]^2*GR[0, 1]^2 + 
     (9063*GR[-1]*GR[0, 1]^2)/4 + (108*I)*GI[r2]*GR[-1]*GR[0, 1]^2 - 
     66*GR[-1]^2*GR[0, 1]^2 + (20653*GR[0, 1]^3)/336 + (3661*GR[0, 0, 1])/6 - 
     (330*I)*Pi*GI[r2]^2*GR[0, 0, 1] - 1505*GR[-1]*GR[0, 0, 1] + 
     (135*GI[r2]^2*GR[-1]*GR[0, 0, 1])/2 - 630*GR[-1]^2*GR[0, 0, 1] - 
     70*GR[-1]^3*GR[0, 0, 1] - (655*GR[0, 1]*GR[0, 0, 1])/4 + 
     (660*I)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + (3249*GR[-1]*GR[0, 1]*GR[0, 0, 1])/
      2 - (38459*GR[0, 0, 1]^2)/96 + 1935*GR[0, 0, r2, -1] + 
     (135*GI[r2]^2*GR[0, 0, r2, -1])/4 + 810*GR[-1]*GR[0, 0, r2, -1] + 
     90*GR[-1]^2*GR[0, 0, r2, -1] - (4995*GR[0, 1]*GR[0, 0, r2, -1])/2 + 
     (5805*GR[0, 0, r4, 1])/4 + (405*GI[r2]^2*GR[0, 0, r4, 1])/16 + 
     (1215*GR[-1]*GR[0, 0, r4, 1])/2 + (135*GR[-1]^2*GR[0, 0, r4, 1])/2 - 
     (14985*GR[0, 1]*GR[0, 0, r4, 1])/8 - (1789*GR[0, 0, 0, 0, 1])/40 - 
     (11305*GR[-1]*GR[0, 0, 0, 0, 1])/4 - 360*GR[0, 0, 1, 1, -1] - 
     40*GR[-1]*GR[0, 0, 1, 1, -1] + (11259*GR[0, 0, 0, 0, r2, -1])/4 + 
     (168885*GR[0, 0, 0, 0, r4, 1])/64 + 40*GR[0, 0, 1, 1, 1, -1]), 
 G[3, {0, 0, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0}] -> 
  (GR[-1]^3*GR[0, 1])/2 + (1011*GR[-1]*GR[0, 1]^2)/160 + 
   (21*GR[-1]^2*GR[0, 0, 1])/4 + (107*GR[0, 1]*GR[0, 0, 1])/8 - 
   (27*GR[-1]*GR[0, 0, r2, -1])/4 - (81*GR[-1]*GR[0, 0, r4, 1])/16 + 
   (397*GR[0, 0, 0, 0, 1])/32 + 3*GR[0, 0, 1, 1, -1], 
 G[3, {0, 0, 1, 1, 1, 1, 2, 1, 1, 0, 0, 0}] -> 
  40/3 - 1/(24*eps^3) + 1/(3*eps^2) - (21*GR[0, 1])/2 + 6*GR[-1]*GR[0, 1] + 
   (-13/6 + (25*GR[0, 1])/16)/eps + (97*GR[0, 0, 1])/24 + 
   eps*(-242/3 + (277*GR[0, 1])/4 - 12*GR[-1]*GR[0, 1] - 
     (13319*GR[0, 1]^2)/320 - (55*GR[0, 0, 1])/3 + (49*GR[-1]*GR[0, 0, 1])/
      2 - (63*GR[0, 0, r2, -1])/2 - (189*GR[0, 0, r4, 1])/8) + 
   eps^2*(1456/3 - 420*GR[0, 1] + 96*GR[-1]*GR[0, 1] + 12*GR[-1]^2*GR[0, 1] - 
     8*GR[-1]^3*GR[0, 1] + (3531*GR[0, 1]^2)/40 - (7699*GR[-1]*GR[0, 1]^2)/
      40 + (757*GR[0, 0, 1])/6 - 49*GR[-1]^2*GR[0, 0, 1] - 
     (4517*GR[0, 1]*GR[0, 0, 1])/16 + 63*GR[-1]*GR[0, 0, r2, -1] + 
     (189*GR[-1]*GR[0, 0, r4, 1])/4 + (30313*GR[0, 0, 0, 0, 1])/80 - 
     28*GR[0, 0, 1, 1, -1]), G[3, {1, 1, 0, 2, 0, 0, 1, 1, 1, 0, 0, 1}] -> 
  (-7*GR[0, 1])/3 - (7*GR[0, 1])/(12*eps^2) - 3*GR[-1]*GR[0, 1] - 
   (3*GR[-1]^2*GR[0, 1])/2 + (361*GR[0, 1]^2)/48 + 
   ((-7*GR[0, 1])/6 - (3*GR[-1]*GR[0, 1])/2 - (5*GR[0, 0, 1])/3)/eps - 
   (10*GR[0, 0, 1])/3 - (21*GR[-1]*GR[0, 0, 1])/2 + (27*GR[0, 0, r2, -1])/2 + 
   (81*GR[0, 0, r4, 1])/8 + eps*((-14*GR[0, 1])/3 - 6*GR[-1]*GR[0, 1] - 
     3*GR[-1]^2*GR[0, 1] - 3*GR[-1]^3*GR[0, 1] + (361*GR[0, 1]^2)/24 + 
     (461*GR[-1]*GR[0, 1]^2)/8 - (20*GR[0, 0, 1])/3 - 21*GR[-1]*GR[0, 0, 1] - 
     35*GR[-1]^2*GR[0, 0, 1] - (7*GR[0, 1]*GR[0, 0, 1])/6 + 
     27*GR[0, 0, r2, -1] + 45*GR[-1]*GR[0, 0, r2, -1] + 
     (81*GR[0, 0, r4, 1])/4 + (135*GR[-1]*GR[0, 0, r4, 1])/4 - 
     (2849*GR[0, 0, 0, 0, 1])/48 - 20*GR[0, 0, 1, 1, -1]) + 
   eps^2*((-1817181*GI[r2]^6)/8960 - ((38457*I)/160)*Pi*GI[r2]^4*GR[-1] + 
     (4509*GI[r2]^4*GR[-1]^2)/160 - ((33*I)/4)*Pi*GI[r2]^2*GR[-1]^3 - 
     (28*GR[0, 1])/3 - (124137*GI[r2]^4*GR[0, 1])/320 - 12*GR[-1]*GR[0, 1] + 
     ((7335*I)/16)*GI[r2]^3*GR[-1]*GR[0, 1] - 6*GR[-1]^2*GR[0, 1] - 
     (1233*GI[r2]^2*GR[-1]^2*GR[0, 1])/8 - 6*GR[-1]^3*GR[0, 1] + 
     ((33*I)/2)*GI[r2]*GR[-1]^3*GR[0, 1] - (7*GR[-1]^4*GR[0, 1])/2 + 
     (361*GR[0, 1]^2)/12 - (3081*GI[r2]^2*GR[0, 1]^2)/16 + 
     (461*GR[-1]*GR[0, 1]^2)/4 - ((297*I)/20)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     (75*GR[-1]^2*GR[0, 1]^2)/8 - (36397*GR[0, 1]^3)/336 - 
     (40*GR[0, 0, 1])/3 + ((947*I)/16)*Pi*GI[r2]^2*GR[0, 0, 1] - 
     42*GR[-1]*GR[0, 0, 1] + 81*GI[r2]^2*GR[-1]*GR[0, 0, 1] - 
     70*GR[-1]^2*GR[0, 0, 1] - 84*GR[-1]^3*GR[0, 0, 1] - 
     (7*GR[0, 1]*GR[0, 0, 1])/3 - ((947*I)/8)*GI[r2]*GR[0, 1]*GR[0, 0, 1] + 
     (1641*GR[-1]*GR[0, 1]*GR[0, 0, 1])/4 + (4957*GR[0, 0, 1]^2)/96 + 
     54*GR[0, 0, r2, -1] + (81*GI[r2]^2*GR[0, 0, r2, -1])/2 + 
     90*GR[-1]*GR[0, 0, r2, -1] + 108*GR[-1]^2*GR[0, 0, r2, -1] - 
     (2619*GR[0, 1]*GR[0, 0, r2, -1])/4 + (81*GR[0, 0, r4, 1])/2 + 
     (243*GI[r2]^2*GR[0, 0, r4, 1])/8 + (135*GR[-1]*GR[0, 0, r4, 1])/2 + 
     81*GR[-1]^2*GR[0, 0, r4, 1] - (7857*GR[0, 1]*GR[0, 0, r4, 1])/16 - 
     (2849*GR[0, 0, 0, 0, 1])/24 - (6393*GR[-1]*GR[0, 0, 0, 0, 1])/8 - 
     40*GR[0, 0, 1, 1, -1] - 48*GR[-1]*GR[0, 0, 1, 1, -1] + 
     (2673*GR[0, 0, 0, 0, r2, -1])/4 + (40095*GR[0, 0, 0, 0, r4, 1])/64 + 
     48*GR[0, 0, 1, 1, 1, -1]), G[3, {1, 0, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0}] -> 
  10/3 - 1/(3*eps^3) - 5/(3*eps^2) + (33*GR[0, 1])/2 + 
   (-4 + (9*GR[0, 1])/2)/eps + (25*GR[0, 0, 1])/3 + 
   eps*(302/3 + 12*GR[0, 1] - (3059*GR[0, 1]^2)/40 + (89*GR[0, 0, 1])/3) + 
   eps^2*(734 - 207*GR[0, 1] - (9751*GR[0, 1]^2)/40 + 16*GR[0, 0, 1] - 
     (321*GR[0, 1]*GR[0, 0, 1])/2 + (2309*GR[0, 0, 0, 0, 1])/5) + 
   eps^3*(12254/3 - 1701*GR[0, 1] + (105*GR[0, 1]^2)/2 + 
     (2445487*GR[0, 1]^3)/1680 - (1222*GR[0, 0, 1])/3 - 
     (1005*GR[0, 1]*GR[0, 0, 1])/2 - (913*GR[0, 0, 1]^2)/6 + 
     1481*GR[0, 0, 0, 0, 1]), G[3, {0, 1, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) + (55/6 + (3*GR[0, 1])/4)/eps - 
   (5*GR[0, 1])/4 - 6*GR[-1]*GR[0, 1] + (3*GR[-1]^2*GR[0, 1])/2 - 
   (193*GR[0, 1]^2)/160 + 6*GR[0, 1]*GR[r2, -1] + (43*GR[0, 0, 1])/3 + 
   (21*GR[-1]*GR[0, 0, 1])/4 - (27*GR[0, 0, r2, -1])/4 + 
   (135*GR[0, 0, r4, 1])/16 + eps*(1351/6 - (117*GI[0, r2]*GI[0, 1, r4])/2 - 
     54*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/12 - 
     (45*GI[0, r2]^2*GR[-1])/2 - (81*GI[0, r2]^2*GR[r4])/2 - 
     (187*GR[0, 1])/4 - (371*GI[r2]*GI[0, r2]*GR[0, 1])/18 - 
     57*GR[-1]*GR[0, 1] + (33*GR[-1]^2*GR[0, 1])/2 + 
     (7*GR[-1]^3*GR[0, 1])/2 - (1825*GR[0, 1]^2)/32 - 
     (939*GR[-1]*GR[0, 1]^2)/32 + (6759*GR[r4]*GR[0, 1]^2)/40 + 
     24*GR[0, 1]*GR[r2, -1] - 6*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     12*GR[r4]*GR[0, 1]*GR[r2, -1] + (203*GR[0, 0, 1])/4 + 
     (7*GR[-1]*GR[0, 0, 1])/4 + (455*GR[-1]^2*GR[0, 0, 1])/4 - 
     117*GR[-1]*GR[r4]*GR[0, 0, 1] - (9647*GR[0, 1]*GR[0, 0, 1])/144 + 
     36*GR[r2, -1]*GR[0, 0, 1] - 18*GR[0, 1]*GR[r2, 1, -1] + 
     12*GR[0, 1]*GR[r2, 1, r3] - (9*GR[0, 0, r2, -1])/4 - 
     (585*GR[-1]*GR[0, 0, r2, -1])/4 + 81*GR[r4]*GR[0, 0, r2, -1] + 
     (837*GR[0, 0, r4, 1])/16 - (135*GR[-1]*GR[0, 0, r4, 1])/16 + 
     (459*GR[r4]*GR[0, 0, r4, 1])/4 + (301349*GR[0, 0, 0, 0, 1])/1728 + 
     109*GR[0, 0, 1, 1, -1] - 54*GR[0, 0, 1, 1, r4] - 
     135*GR[0, 0, 1, r2, -1] - 81*GR[0, 0, 1, r2, r3] - 
     39*GR[0, 0, 1, r2, r4] - 99*GR[0, 0, r2, 1, -1]), 
 G[3, {0, 1, 0, 1, 0, 1, 1, 2, 1, 0, 0, 0}] -> 40 - 1/(4*eps^3) + eps^(-2) - 
   (55*GR[0, 1])/2 - 9*GR[-1]*GR[0, 1] + (-7 + (23*GR[0, 1])/8)/eps - 
   14*GR[0, 0, 1] + eps*(-244 + (225*GR[0, 1])/2 - 108*GR[-1]*GR[0, 1] + 
     21*GR[-1]^2*GR[0, 1] + (39881*GR[0, 1]^2)/160 + 60*GR[0, 1]*GR[r2, -1] - 
     180*GR[0, 0, 1] - (133*GR[-1]*GR[0, 0, 1])/2 + 
     (171*GR[0, 0, r2, -1])/2 + (1593*GR[0, 0, r4, 1])/8) + 
   eps^2*(1456 - 585*GI[0, r2]*GI[0, 1, r4] - 540*GI[0, r2]*GI[0, r2, -1] - 
     (2095*Pi*GI[0, 0, 0, r2])/6 - 225*GI[0, r2]^2*GR[-1] - 
     405*GI[0, r2]^2*GR[r4] - 844*GR[0, 1] + (65*GI[r2]*GI[0, r2]*GR[0, 1])/
      9 + 36*GR[-1]*GR[0, 1] + 12*GR[-1]^2*GR[0, 1] - 8*GR[-1]^3*GR[0, 1] + 
     (63143*GR[0, 1]^2)/40 + (2433*GR[-1]*GR[0, 1]^2)/4 + 
     (6759*GR[r4]*GR[0, 1]^2)/4 + 240*GR[0, 1]*GR[r2, -1] - 
     60*GR[-1]*GR[0, 1]*GR[r2, -1] + 120*GR[r4]*GR[0, 1]*GR[r2, -1] + 
     80*GR[0, 0, 1] - 518*GR[-1]*GR[0, 0, 1] + 1190*GR[-1]^2*GR[0, 0, 1] - 
     1170*GR[-1]*GR[r4]*GR[0, 0, 1] + (98273*GR[0, 1]*GR[0, 0, 1])/72 + 
     360*GR[r2, -1]*GR[0, 0, 1] - 84*GR[0, 1]*GR[r2, 1, -1] + 
     120*GR[0, 1]*GR[r2, 1, r3] + 666*GR[0, 0, r2, -1] - 
     1530*GR[-1]*GR[0, 0, r2, -1] + 810*GR[r4]*GR[0, 0, r2, -1] + 
     (2079*GR[0, 0, r4, 1])/2 - 135*GR[-1]*GR[0, 0, r4, 1] + 
     (2295*GR[r4]*GR[0, 0, r4, 1])/2 - (10629253*GR[0, 0, 0, 0, 1])/4320 + 
     1248*GR[0, 0, 1, 1, -1] - 540*GR[0, 0, 1, 1, r4] - 
     1350*GR[0, 0, 1, r2, -1] - 810*GR[0, 0, 1, r2, r3] - 
     390*GR[0, 0, 1, r2, r4] - 1278*GR[0, 0, r2, 1, -1]), 
 G[3, {0, 1, 0, 1, 0, 1, 1, 1, 2, 0, 0, 0}] -> 
  -3*GR[0, 1] - (3*GR[0, 1])/(4*eps^2) - 3*GR[-1]*GR[0, 1] + 
   (7011*GR[0, 1]^2)/160 + 6*GR[0, 1]*GR[r2, -1] + 
   ((-3*GR[0, 1])/2 - (3*GR[-1]*GR[0, 1])/2 - (21*GR[0, 0, 1])/4)/eps - 
   (21*GR[0, 0, 1])/2 - (35*GR[-1]*GR[0, 0, 1])/4 + (45*GR[0, 0, r2, -1])/4 + 
   (351*GR[0, 0, r4, 1])/16 + eps*((-117*GI[0, r2]*GI[0, 1, r4])/2 - 
     54*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/12 - 
     (45*GI[0, r2]^2*GR[-1])/2 - (81*GI[0, r2]^2*GR[r4])/2 - 6*GR[0, 1] - 
     (371*GI[r2]*GI[0, r2]*GR[0, 1])/18 - 6*GR[-1]*GR[0, 1] + 
     (3*GR[-1]^3*GR[0, 1])/2 + (7011*GR[0, 1]^2)/80 + 
     (13119*GR[-1]*GR[0, 1]^2)/160 + (6759*GR[r4]*GR[0, 1]^2)/40 + 
     12*GR[0, 1]*GR[r2, -1] - 6*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     12*GR[r4]*GR[0, 1]*GR[r2, -1] - 21*GR[0, 0, 1] - 
     (35*GR[-1]*GR[0, 0, 1])/2 + (329*GR[-1]^2*GR[0, 0, 1])/4 - 
     117*GR[-1]*GR[r4]*GR[0, 0, 1] + (27379*GR[0, 1]*GR[0, 0, 1])/144 + 
     36*GR[r2, -1]*GR[0, 0, 1] - 18*GR[0, 1]*GR[r2, 1, -1] + 
     12*GR[0, 1]*GR[r2, 1, r3] + (45*GR[0, 0, r2, -1])/2 - 
     (423*GR[-1]*GR[0, 0, r2, -1])/4 + 81*GR[r4]*GR[0, 0, r2, -1] + 
     (351*GR[0, 0, r4, 1])/8 + (351*GR[-1]*GR[0, 0, r4, 1])/16 + 
     (459*GR[r4]*GR[0, 0, r4, 1])/4 - (637495*GR[0, 0, 0, 0, 1])/1728 + 
     91*GR[0, 0, 1, 1, -1] - 54*GR[0, 0, 1, 1, r4] - 
     135*GR[0, 0, 1, r2, -1] - 81*GR[0, 0, 1, r2, r3] - 
     39*GR[0, 0, 1, r2, r4] - 99*GR[0, 0, r2, 1, -1]), 
 G[3, {1, 0, 1, 0, 1, 0, 0, 1, 1, 0, 1, 0}] -> 
  208/3 + 1/(3*eps^3) + 8/(3*eps^2) - 20*GR[0, 1] + 28*GR[-1]*GR[0, 1] + 
   (44/3 + (3*GR[0, 1])/2)/eps + (50*GR[0, 0, 1])/3 + 
   eps*(304 - 238*GR[0, 1] + 72*GR[-1]*GR[0, 1] - 4*GR[-1]^2*GR[0, 1] - 
     (21769*GR[0, 1]^2)/120 - 28*GR[0, 1]*GR[r2, -1] - (284*GR[0, 0, 1])/3 + 
     126*GR[-1]*GR[0, 0, 1] - 162*GR[0, 0, r2, -1] - 
     (369*GR[0, 0, r4, 1])/2) + eps^2*(1280 + 273*GI[0, r2]*GI[0, 1, r4] + 
     252*GI[0, r2]*GI[0, r2, -1] + (2933*Pi*GI[0, 0, 0, r2])/18 + 
     105*GI[0, r2]^2*GR[-1] + 189*GI[0, r2]^2*GR[r4] - 1544*GR[0, 1] - 
     (5083*GI[r2]*GI[0, r2]*GR[0, 1])/27 - 192*GR[-1]*GR[0, 1] - 
     72*GR[-1]^2*GR[0, 1] + 40*GR[-1]^3*GR[0, 1] + (2091*GR[0, 1]^2)/5 - 
     (37247*GR[-1]*GR[0, 1]^2)/60 - (15771*GR[r4]*GR[0, 1]^2)/20 - 
     60*GR[0, 1]*GR[r2, -1] + 28*GR[-1]*GR[0, 1]*GR[r2, -1] - 
     56*GR[r4]*GR[0, 1]*GR[r2, -1] - (4184*GR[0, 0, 1])/3 + 
     224*GR[-1]*GR[0, 0, 1] - (2114*GR[-1]^2*GR[0, 0, 1])/3 + 
     546*GR[-1]*GR[r4]*GR[0, 0, 1] - (227065*GR[0, 1]*GR[0, 0, 1])/216 - 
     168*GR[r2, -1]*GR[0, 0, 1] - 44*GR[0, 1]*GR[r2, 1, -1] - 
     56*GR[0, 1]*GR[r2, 1, r3] - 288*GR[0, 0, r2, -1] + 
     906*GR[-1]*GR[0, 0, r2, -1] - 378*GR[r4]*GR[0, 0, r2, -1] - 
     351*GR[0, 0, r4, 1] + 207*GR[-1]*GR[0, 0, r4, 1] - 
     (1071*GR[r4]*GR[0, 0, r4, 1])/2 + (23529797*GR[0, 0, 0, 0, 1])/12960 - 
     (2336*GR[0, 0, 1, 1, -1])/3 + 252*GR[0, 0, 1, 1, r4] + 
     630*GR[0, 0, 1, r2, -1] + 378*GR[0, 0, 1, r2, r3] + 
     182*GR[0, 0, 1, r2, r4] + 846*GR[0, 0, r2, 1, -1]), 
 G[3, {0, 2, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0}] -> 
  -16*GR[0, 1] - (4*GR[0, 1])/eps - 7*GR[-1]*GR[0, 1] - (77*GR[0, 0, 1])/4 + 
   eps*(-48*GR[0, 1] - 28*GR[-1]*GR[0, 1] - (49*GR[-1]^2*GR[0, 1])/2 + 
     (39409*GR[0, 1]^2)/480 - 20*GR[0, 1]*GR[r2, -1] - 77*GR[0, 0, 1] - 
     (175*GR[-1]*GR[0, 0, 1])/4 + (225*GR[0, 0, r2, -1])/4 - 
     (45*GR[0, 0, r4, 1])/16) + eps^2*(195*GI[0, r2]*GI[0, 1, r4] + 
     180*GI[0, r2]*GI[0, r2, -1] + (2095*Pi*GI[0, 0, 0, r2])/18 + 
     75*GI[0, r2]^2*GR[-1] + 135*GI[0, r2]^2*GR[r4] - 128*GR[0, 1] - 
     (1985*GI[r2]*GI[0, r2]*GR[0, 1])/27 - 84*GR[-1]*GR[0, 1] - 
     98*GR[-1]^2*GR[0, 1] - (5*GR[-1]^3*GR[0, 1])/2 + 
     (39409*GR[0, 1]^2)/120 + (137203*GR[-1]*GR[0, 1]^2)/480 - 
     (2253*GR[r4]*GR[0, 1]^2)/4 - 80*GR[0, 1]*GR[r2, -1] + 
     20*GR[-1]*GR[0, 1]*GR[r2, -1] - 40*GR[r4]*GR[0, 1]*GR[r2, -1] - 
     231*GR[0, 0, 1] - 175*GR[-1]*GR[0, 0, 1] - (7987*GR[-1]^2*GR[0, 0, 1])/
      12 + 390*GR[-1]*GR[r4]*GR[0, 0, 1] + (88075*GR[0, 1]*GR[0, 0, 1])/216 - 
     120*GR[r2, -1]*GR[0, 0, 1] - 4*GR[0, 1]*GR[r2, 1, -1] - 
     40*GR[0, 1]*GR[r2, 1, r3] + 225*GR[0, 0, r2, -1] + 
     (3423*GR[-1]*GR[0, 0, r2, -1])/4 - 270*GR[r4]*GR[0, 0, r2, -1] - 
     (45*GR[0, 0, r4, 1])/4 + (4869*GR[-1]*GR[0, 0, r4, 1])/16 - 
     (765*GR[r4]*GR[0, 0, r4, 1])/2 - (2498899*GR[0, 0, 0, 0, 1])/2592 - 
     (1837*GR[0, 0, 1, 1, -1])/3 + 180*GR[0, 0, 1, 1, r4] + 
     450*GR[0, 0, 1, r2, -1] + 270*GR[0, 0, 1, r2, r3] + 
     130*GR[0, 0, 1, r2, r4] + 522*GR[0, 0, r2, 1, -1]), 
 G[3, {0, 0, 1, 1, 1, 0, 1, 1, 1, 0, 0, 0}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) - (3*GR[0, 1])/4 + (3*GR[-1]*GR[0, 1])/2 + 
   (55/6 + (5*GR[0, 1])/4)/eps + (251*GR[0, 0, 1])/24 + 
   eps*(1351/6 - (245*GR[0, 1])/4 - 6*GR[-1]*GR[0, 1] + 
     (21*GR[-1]^2*GR[0, 1])/4 - (19107*GR[0, 1]^2)/320 + (67*GR[0, 0, 1])/2 + 
     (35*GR[-1]*GR[0, 0, 1])/8 - (45*GR[0, 0, r2, -1])/8 - 
     (135*GR[0, 0, r4, 1])/32) + eps^2*(2023/2 - (2159*GR[0, 1])/4 - 
     132*GR[-1]*GR[0, 1] + (21*GR[-1]^2*GR[0, 1])/2 + 
     (13*GR[-1]^3*GR[0, 1])/4 - (25981*GR[0, 1]^2)/160 - 
     (13393*GR[-1]*GR[0, 1]^2)/320 - (257*GR[0, 0, 1])/3 - 
     (217*GR[-1]*GR[0, 0, 1])/4 + (497*GR[-1]^2*GR[0, 0, 1])/8 - 
     (2363*GR[0, 1]*GR[0, 0, 1])/8 + (279*GR[0, 0, r2, -1])/4 - 
     (639*GR[-1]*GR[0, 0, r2, -1])/8 + (837*GR[0, 0, r4, 1])/16 - 
     (1917*GR[-1]*GR[0, 0, r4, 1])/32 + (87421*GR[0, 0, 0, 0, 1])/160 + 
     (71*GR[0, 0, 1, 1, -1])/2), 
 G[3, {1, 0, 1, 1, 0, 0, 0, 1, 1, 0, 1, 0}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) + (55/6 - (9*GR[0, 1])/4)/eps - 
   (73*GR[0, 1])/4 + 3*GR[-1]*GR[0, 1] - 6*GR[0, 1]^2 - (59*GR[0, 0, 1])/12 + 
   eps*(1351/6 - (407*GR[0, 1])/4 + 21*GR[-1]*GR[0, 1] + 
     3*GR[-1]^2*GR[0, 1] + (29*GR[0, 1]^2)/2 - (155*GR[0, 0, 1])/4 + 
     (35*GR[-1]*GR[0, 0, 1])/2 - (63*GR[0, 1]*GR[0, 0, 1])/4 - 
     (45*GR[0, 0, r2, -1])/2 - (135*GR[0, 0, r4, 1])/8 + 
     (465*GR[0, 0, 0, 0, 1])/8), 
 G[3, {0, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}] -> 12*GR[0, 1] + GR[0, 1]/eps^2 + 
   12*GR[-1]*GR[0, 1] + (9*GR[-1]^2*GR[0, 1])/2 - (5627*GR[0, 1]^2)/160 + 
   21*GR[0, 0, 1] + (63*GR[-1]*GR[0, 0, 1])/4 + 
   (4*GR[0, 1] + 3*GR[-1]*GR[0, 1] + (21*GR[0, 0, 1])/4)/eps - 
   (81*GR[0, 0, r2, -1])/4 - (243*GR[0, 0, r4, 1])/16 + 
   eps*(32*GR[0, 1] + 36*GR[-1]*GR[0, 1] + 18*GR[-1]^2*GR[0, 1] + 
     (9*GR[-1]^3*GR[0, 1])/2 - (5627*GR[0, 1]^2)/40 - 
     (15261*GR[-1]*GR[0, 1]^2)/160 + 63*GR[0, 0, 1] + 63*GR[-1]*GR[0, 0, 1] + 
     (189*GR[-1]^2*GR[0, 0, 1])/4 - (635*GR[0, 1]*GR[0, 0, 1])/4 - 
     81*GR[0, 0, r2, -1] - (243*GR[-1]*GR[0, 0, r2, -1])/4 - 
     (243*GR[0, 0, r4, 1])/4 - (729*GR[-1]*GR[0, 0, r4, 1])/16 + 
     (5057*GR[0, 0, 0, 0, 1])/16 + 27*GR[0, 0, 1, 1, -1]), 
 G[3, {0, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0}] -> 
  (-21*GR[0, 1])/2 - (3*GR[0, 1])/(2*eps^2) - 9*GR[-1]*GR[0, 1] - 
   3*GR[-1]^2*GR[0, 1] + (1929*GR[0, 1]^2)/80 + 
   ((-9*GR[0, 1])/2 - 3*GR[-1]*GR[0, 1] - (21*GR[0, 0, 1])/4)/eps - 
   (63*GR[0, 0, 1])/4 - (21*GR[-1]*GR[0, 0, 1])/2 + (27*GR[0, 0, r2, -1])/2 + 
   (81*GR[0, 0, r4, 1])/8 + eps*((-45*GR[0, 1])/2 - 21*GR[-1]*GR[0, 1] - 
     9*GR[-1]^2*GR[0, 1] - 2*GR[-1]^3*GR[0, 1] + (5787*GR[0, 1]^2)/80 + 
     (1749*GR[-1]*GR[0, 1]^2)/40 - (147*GR[0, 0, 1])/4 - 
     (63*GR[-1]*GR[0, 0, 1])/2 - 21*GR[-1]^2*GR[0, 0, 1] + 
     (645*GR[0, 1]*GR[0, 0, 1])/8 + (81*GR[0, 0, r2, -1])/2 + 
     27*GR[-1]*GR[0, 0, r2, -1] + (243*GR[0, 0, r4, 1])/8 + 
     (81*GR[-1]*GR[0, 0, r4, 1])/4 - (2499*GR[0, 0, 0, 0, 1])/16 - 
     12*GR[0, 0, 1, 1, -1]), G[3, {0, 1, 1, 1, 0, 1, 0, 1, 1, 0, 0, 0}] -> 
  95/2 + 1/(6*eps^3) + 3/(2*eps^2) - (3*GR[0, 1])/4 - 3*GR[-1]*GR[0, 1] - 
   (16*GR[0, 1]^2)/5 + (55/6 + (5*GR[0, 1])/4)/eps + 3*GR[0, 1]*GR[r2, -1] + 
   (157*GR[0, 0, 1])/12 + (27*GR[0, 0, r4, 1])/4 + 
   eps*(1351/6 - (117*GI[0, r2]*GI[0, 1, r4])/4 - 
     27*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/24 - 
     (45*GI[0, r2]^2*GR[-1])/4 - (81*GI[0, r2]^2*GR[r4])/4 - 
     (229*GR[0, 1])/4 - (371*GI[r2]*GI[0, r2]*GR[0, 1])/36 - 
     45*GR[-1]*GR[0, 1] + 9*GR[-1]^2*GR[0, 1] - (3053*GR[0, 1]^2)/40 + 
     (387*GR[-1]*GR[0, 1]^2)/80 + (6759*GR[r4]*GR[0, 1]^2)/80 + 
     12*GR[0, 1]*GR[r2, -1] - 3*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     6*GR[r4]*GR[0, 1]*GR[r2, -1] + (147*GR[0, 0, 1])/4 - 
     (7*GR[-1]*GR[0, 0, 1])/2 + (77*GR[-1]^2*GR[0, 0, 1])/2 - 
     (117*GR[-1]*GR[r4]*GR[0, 0, 1])/2 - (13841*GR[0, 1]*GR[0, 0, 1])/288 + 
     18*GR[r2, -1]*GR[0, 0, 1] - 9*GR[0, 1]*GR[r2, 1, -1] + 
     6*GR[0, 1]*GR[r2, 1, r3] + (9*GR[0, 0, r2, -1])/2 - 
     (99*GR[-1]*GR[0, 0, r2, -1])/2 + (81*GR[r4]*GR[0, 0, r2, -1])/2 + 
     (243*GR[0, 0, r4, 1])/8 + (27*GR[-1]*GR[0, 0, r4, 1])/2 + 
     (459*GR[r4]*GR[0, 0, r4, 1])/8 + (383969*GR[0, 0, 0, 0, 1])/3456 + 
     44*GR[0, 0, 1, 1, -1] - 27*GR[0, 0, 1, 1, r4] - 
     (135*GR[0, 0, 1, r2, -1])/2 - (81*GR[0, 0, 1, r2, r3])/2 - 
     (39*GR[0, 0, 1, r2, r4])/2 - (99*GR[0, 0, r2, 1, -1])/2) + 
   eps^2*(2023/2 + (212387481200408312090178563*GI[r2]^6)/
      1239244089138671616000 + (22*I)*Pi*GI[r2]^3*GI[0, r2] + 
     (6411686672969849180647*GI[r2]^2*GI[0, r2]^2)/469410639825254400 - 
     (8109990897837739409467*GI[r2]^3*GI[0, 1, r4])/573724115341977600 - 
     117*GI[0, r2]*GI[0, 1, r4] - (171113865808593*GI[0, 1, r4]^2)/
      1336697922560 + (9643782969370522289137*GI[r2]^3*GI[0, r2, -1])/
      161359907439931200 - 108*GI[0, r2]*GI[0, r2, -1] - 
     (61549310758171*GI[0, 1, r4]*GI[0, r2, -1])/83543620160 - 
     (419*Pi*GI[0, 0, 0, r2])/6 - (38100695797215184270057*GI[0, r2]*
       GI[0, 0, 0, r2])/215146543253241600 - 
     (226876373142413382671*GI[0, r2]*GI[0, 1, 1, r4])/7968390490860800 + 
     (991830842999618751749*GI[0, r2]*GI[0, 1, r2, -1])/161359907439931200 - 
     (72759589625052344981*GI[0, r2]*GI[0, 1, r2, r3])/3073522046474880 + 
     (17496677763918487201*GI[0, r2]*GI[0, r2, 1, -1])/488969416484640 + 
     (1590352349463901707947*GI[r2]*GI[0, 0, 0, 1, r2])/21741124370853888 + 
     (46882338715174149178939*GI[r2]*GI[0, 0, 0, 1, r4])/
      2294896461367910400 + (842992689883063915313*GI[r2]*
       GI[0, 0, 0, r2, -1])/43029308650648320 + ((126*I)/5)*Pi*GI[r2]^4*
      GR[-1] - (58577208396722272580801*GI[r2]^3*GI[0, r2]*GR[-1])/
      484079722319793600 - 45*GI[0, r2]^2*GR[-1] + 
     (731177562270834728249*GI[0, r2]*GI[0, 1, r4]*GR[-1])/
      16549734096403200 - (57087760570807674509*GI[0, r2]*GI[0, r2, -1]*
       GR[-1])/8964439302218400 - (5152554015377015125831*GI[r2]*
       GI[0, 0, 0, r2]*GR[-1])/60509965289974200 - 
     (50720820345688598513143*GI[r2]^4*GR[-1]^2)/860586173012966400 + 
     (452614758222354560773*GI[0, r2]^2*GR[-1]^2)/10757327162662080 - 
     ((4341*I)/10)*Pi*GI[r2]^4*GR[r4] - (275923335984416734597279*GI[r2]^3*
       GI[0, r2]*GR[r4])/7745275557116697600 - 81*GI[0, r2]^2*GR[r4] + 
     (85260288577764352649*GI[0, r2]*GI[0, 1, r4]*GR[r4])/5516578032134400 - 
     (273579120821540051377*GI[0, r2]*GI[0, r2, -1]*GR[r4])/
      11952585736291200 - (315949860052015594112483*GI[r2]*GI[0, 0, 0, r2]*
       GR[r4])/7745275557116697600 - (3867249239969299253149*GI[r2]^4*GR[-1]*
       GR[r4])/1475290582307942400 + (21769188608208551710771*GI[0, r2]^2*
       GR[-1]*GR[r4])/645439629759724800 - (12*I)*Pi*GI[r2]^2*GR[-1]^2*
      GR[r4] + (218702045655390445787153*GI[r2]^4*GR[r4]^2)/
      10327034076155596800 + (2100327407816497274671*GI[0, r2]^2*GR[r4]^2)/
      107573271626620800 - (24*I)*Pi*GI[r2]^2*GR[-1]*GR[r4]^2 - 
     (16*I)*Pi*GI[r2]^2*GR[r4]^3 - (1935*GR[0, 1])/4 + 
     (158391*GI[r2]^4*GR[0, 1])/640 + (589*GI[r2]*GI[0, r2]*GR[0, 1])/9 - 
     (44*I)*GI[r2]^2*GI[0, r2]*GR[0, 1] - (31*GI[0, r2]^2*GR[0, 1])/6 + 
     (25*GI[r2]*GI[0, 1, r4]*GR[0, 1])/2 + 18*GI[r2]*GI[0, r2, -1]*GR[0, 1] - 
     333*GR[-1]*GR[0, 1] - ((117*I)/2)*GI[r2]^3*GR[-1]*GR[0, 1] - 
     8*GI[r2]*GI[0, r2]*GR[-1]*GR[0, 1] + 39*GR[-1]^2*GR[0, 1] + 
     (51*GI[r2]^2*GR[-1]^2*GR[0, 1])/4 - 10*GR[-1]^3*GR[0, 1] + 
     (960*I)*GI[r2]^3*GR[r4]*GR[0, 1] + (19*GI[r2]*GI[0, r2]*GR[r4]*GR[0, 1])/
      3 - 342*GI[r2]^2*GR[-1]*GR[r4]*GR[0, 1] + (24*I)*GI[r2]*GR[-1]^2*GR[r4]*
      GR[0, 1] - 338*GI[r2]^2*GR[r4]^2*GR[0, 1] + (48*I)*GI[r2]*GR[-1]*
      GR[r4]^2*GR[0, 1] + (32*I)*GI[r2]*GR[r4]^3*GR[0, 1] - 
     (3041*GR[0, 1]^2)/40 + (1047*GI[r2]^2*GR[0, 1]^2)/20 - 
     (3179*GR[-1]*GR[0, 1]^2)/40 - ((27*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     (6759*GR[r4]*GR[0, 1]^2)/20 + ((306*I)/5)*GI[r2]*GR[r4]*GR[0, 1]^2 - 
     (378*GR[-1]*GR[r4]*GR[0, 1]^2)/5 - (378*GR[r4]^2*GR[0, 1]^2)/5 + 
     (27*GR[0, 1]^3)/10 - (12334986312476147929523*GI[r2]^4*GR[r2, -1])/
      516351703807779840 - (345143325913576613431*GI[0, r2]^2*GR[r2, -1])/
      11525707674280800 - ((9*I)/2)*Pi*GI[r2]^2*GR[-1]*GR[r2, -1] + 
     (9*I)*Pi*GI[r2]^2*GR[r4]*GR[r2, -1] + 54*GR[0, 1]*GR[r2, -1] - 
     (45*GI[r2]^2*GR[0, 1]*GR[r2, -1])/2 - 12*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     (9*I)*GI[r2]*GR[-1]*GR[0, 1]*GR[r2, -1] + 6*GR[-1]^2*GR[0, 1]*
      GR[r2, -1] + 24*GR[r4]*GR[0, 1]*GR[r2, -1] - (18*I)*GI[r2]*GR[r4]*
      GR[0, 1]*GR[r2, -1] + 12*GR[-1]*GR[r4]*GR[0, 1]*GR[r2, -1] + 
     8*GR[r4]^2*GR[0, 1]*GR[r2, -1] + (12*GR[0, 1]^2*GR[r2, -1])/5 + 
     18*GR[0, 1]*GR[r2, -1]^2 - (1589*GR[0, 0, 1])/12 - 
     ((440*I)/3)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     (84663884694463774059853*GI[r2]*GI[0, r2]*GR[0, 0, 1])/
      3717732267416014848 - (343*GR[-1]*GR[0, 0, 1])/2 - 
     (9245457878571928271201*GI[r2]^2*GR[-1]*GR[0, 0, 1])/
      1106467936730956800 + 371*GR[-1]^2*GR[0, 0, 1] - 
     (201900184923583319137*GR[-1]^3*GR[0, 0, 1])/6915424604568480 + 
     (3335900358391712386511*GI[r2]^2*GR[r4]*GR[0, 0, 1])/
      15490551114233395200 - 234*GR[-1]*GR[r4]*GR[0, 0, 1] + 
     (49687957064710755433*GR[-1]^2*GR[r4]*GR[0, 0, 1])/1680832369165950 - 
     (79594732712731*GR[-1]*GR[r4]^2*GR[0, 0, 1])/115675781760 - 
     (8531*GR[0, 1]*GR[0, 0, 1])/18 + ((880*I)/3)*GI[r2]*GR[0, 1]*
      GR[0, 0, 1] - (254*GR[-1]*GR[0, 1]*GR[0, 0, 1])/3 + 
     (50*GR[r4]*GR[0, 1]*GR[0, 0, 1])/9 + 72*GR[r2, -1]*GR[0, 0, 1] + 
     (56334747669421328909*GR[-1]*GR[r2, -1]*GR[0, 0, 1])/13446658953327600 + 
     (3555001940843781426697*GR[r4]*GR[r2, -1]*GR[0, 0, 1])/
      322719814879862400 + (1895226441188182973529437*GR[0, 0, 1]^2)/
      278829920056201113600 - ((27*I)/2)*Pi*GI[r2]^2*GR[r2, 1, -1] + 
     12*GR[0, 1]*GR[r2, 1, -1] + (27*I)*GI[r2]*GR[0, 1]*GR[r2, 1, -1] + 
     18*GR[-1]*GR[0, 1]*GR[r2, 1, -1] - (17496677763918487201*GR[0, 0, 1]*
       GR[r2, 1, -1])/733454124726960 + (57*I)*Pi*GI[r2]^2*GR[r2, 1, r3] + 
     24*GR[0, 1]*GR[r2, 1, r3] - (114*I)*GI[r2]*GR[0, 1]*GR[r2, 1, r3] + 
     12*GR[-1]*GR[0, 1]*GR[r2, 1, r3] + 8*GR[r4]*GR[0, 1]*GR[r2, 1, r3] + 
     (164333760146100885887*GR[0, 0, 1]*GR[r2, 1, r3])/46102830697123200 + 
     (441*GR[0, 0, r2, -1])/2 - (42211154236154477800103*GI[r2]^2*
       GR[0, 0, r2, -1])/860586173012966400 - 477*GR[-1]*GR[0, 0, r2, -1] + 
     (201900184923583319137*GR[-1]^2*GR[0, 0, r2, -1])/5378663581331040 + 
     162*GR[r4]*GR[0, 0, r2, -1] - 189*GR[-1]*GR[r4]*GR[0, 0, r2, -1] + 
     (79594732712731*GR[r4]^2*GR[0, 0, r2, -1])/167087240320 + 
     (261*GR[0, 1]*GR[0, 0, r2, -1])/4 + 72*GR[r2, -1]*GR[0, 0, r2, -1] + 
     (2295*GR[0, 0, r4, 1])/8 - (100549723958591366491*GI[r2]^2*
       GR[0, 0, r4, 1])/4413262425707520 - (621*GR[-1]*GR[0, 0, r4, 1])/4 - 
     (60985391322091*GR[-1]^2*GR[0, 0, r4, 1])/375946290720 + 
     (459*GR[r4]*GR[0, 0, r4, 1])/2 + (71135941171531*GR[-1]*GR[r4]*
       GR[0, 0, r4, 1])/83543620160 + (274875042047313*GR[r4]^2*
       GR[0, 0, r4, 1])/668348961280 - (6691*GR[0, 1]*GR[0, 0, r4, 1])/16 + 
     (70572021735451*GR[r2, -1]*GR[0, 0, r4, 1])/83543620160 + 
     36*GR[0, 1]*GR[r2, 1, 1, -1] - 16*GR[0, 1]*GR[r2, 1, 1, r3] + 
     12*GR[0, 1]*GR[r2, 1, r2, -1] + (4582087*GR[0, 0, 0, 0, 1])/4320 - 
     (15589208000236561102707359*GR[-1]*GR[0, 0, 0, 0, 1])/
      69707480014050278400 + (32916939296129973156889*GR[r4]*
       GR[0, 0, 0, 0, 1])/697074800140502784 + 364*GR[0, 0, 1, 1, -1] - 
     (199142394191710068467*GR[-1]*GR[0, 0, 1, 1, -1])/4033997685998280 + 
     (188615259649569480271*GR[r4]*GR[0, 0, 1, 1, -1])/8067995371996560 - 
     108*GR[0, 0, 1, 1, r4] - (20615291911312500239*GR[-1]*
       GR[0, 0, 1, 1, r4])/1434310288354944 - 54*GR[r4]*GR[0, 0, 1, 1, r4] - 
     270*GR[0, 0, 1, r2, -1] + (578528610394426003*GR[-1]*
       GR[0, 0, 1, r2, -1])/15323827867040 - 
     (150291601238817201593*GR[r4]*GR[0, 0, 1, r2, -1])/13446658953327600 - 
     162*GR[0, 0, 1, r2, r3] + (49440874706443360783*GR[-1]*
       GR[0, 0, 1, r2, r3])/1120554912777300 - 
     (28712531949520429*GR[r4]*GR[0, 0, 1, r2, r3])/22556777443200 - 
     78*GR[0, 0, 1, r2, r4] + (800518421995525801507*GR[-1]*
       GR[0, 0, 1, r2, r4])/21514654325324160 + 
     (358690331728094273707*GR[r4]*GR[0, 0, 1, r2, r4])/11952585736291200 - 
     342*GR[0, 0, r2, 1, -1] + (49440874706443360783*GR[-1]*
       GR[0, 0, r2, 1, -1])/672332947666380 - 
     270*GR[r4]*GR[0, 0, r2, 1, -1] + (430514688202914886639603*
       GR[0, 0, 0, 0, r2, -1])/2581758519038899200 - 
     (14364759129327248209787*GR[0, 0, 0, 0, r2, r4])/47810342945164800 + 
     (750717298593133230256481*GR[0, 0, 0, 0, r4, 1])/4589792922735820800 - 
     (574870019670661744361*GR[0, 0, 1, 1, -1, r2])/13446658953327600 - 
     (3953543442294439303*GR[0, 0, 1, 1, -1, r4])/91473870430800 - 
     (3951567606693134023*GR[0, 0, 1, 1, 1, -1])/82326483387720 + 
     54*GR[0, 0, 1, 1, 1, r4] + (37996271096243994649*GR[0, 0, 1, 1, r2, -1])/
      12908792595194496 - (30751236076651703317*GR[0, 0, 1, 1, r2, r3])/
      896443930221840 + (269568101475216668387*GR[0, 0, 1, 1, r4, -1])/
      11952585736291200 + (260116801955285418617*GR[0, 0, 1, 1, r4, r1])/
      11952585736291200 + (105199794882406429549*GR[0, 0, 1, 1, r4, r2])/
      5976292868145600 + (17496677763918487201*GR[0, 0, 1, r2, 1, -1])/
      488969416484640 - (12469623747282916583*GR[0, 0, 1, r2, 1, r3])/
      1120554912777300 + (1252824886705600018739*GR[0, 0, 1, r2, r1, -1])/
      107573271626620800 + (1334013944606422917869*GR[0, 0, 1, r2, r1, r4])/
      107573271626620800 + (92783003353*GR[0, 0, 1, r2, r3, r4])/58241700 + 
     (61549310758171*GR[0, 0, r2, 1, -1, r4])/62657715120 + 
     (3951567606693134023*GR[0, 0, r2, 1, 1, -1])/54884322258480), 
 G[3, {0, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0}] -> 
  (80*GI[r2]*GI[0, r2]*GR[0, 1])/3 - (GR[-1]^3*GR[0, 1])/2 + 
   (2701*GR[-1]*GR[0, 1]^2)/160 + (91*GR[-1]^2*GR[0, 0, 1])/4 + 
   (505*GR[0, 1]*GR[0, 0, 1])/24 + 12*GR[0, 1]*GR[r2, 1, -1] - 
   (117*GR[-1]*GR[0, 0, r2, -1])/4 - (351*GR[-1]*GR[0, 0, r4, 1])/16 - 
   (2909*GR[0, 0, 0, 0, 1])/288 + 29*GR[0, 0, 1, 1, -1] - 
   36*GR[0, 0, r2, 1, -1], G[3, {0, 1, 1, 1, 0, 1, 2, 1, 1, 0, 0, 0}] -> 
  -40/3 + 1/(24*eps^3) + GR[0, 1]/2 + 12*GR[-1]*GR[0, 1] + 
   9*GR[-1]^2*GR[0, 1] - (124*GR[0, 1]^2)/5 + (-1/3 + (3*GR[0, 1])/2)/eps^2 - 
   (97*GR[0, 0, 1])/24 + 28*GR[-1]*GR[0, 0, 1] + 
   (13/6 + (39*GR[0, 1])/16 + 6*GR[-1]*GR[0, 1] + (21*GR[0, 0, 1])/4)/eps - 
   36*GR[0, 0, r2, -1] - 27*GR[0, 0, r4, 1] + 
   eps*(242/3 + (171*GR[0, 1])/4 + (160*GI[r2]*GI[0, r2]*GR[0, 1])/3 - 
     12*GR[-1]*GR[0, 1] + 24*GR[-1]^2*GR[0, 1] + 8*GR[-1]^3*GR[0, 1] + 
     (5603*GR[0, 1]^2)/64 - (4637*GR[-1]*GR[0, 1]^2)/40 + 
     36*GR[0, 1]*GR[r2, -1] + (118*GR[0, 0, 1])/3 + 
     (77*GR[-1]*GR[0, 0, 1])/2 + 133*GR[-1]^2*GR[0, 0, 1] - 
     (169*GR[0, 1]*GR[0, 0, 1])/24 + 24*GR[0, 1]*GR[r2, 1, -1] - 
     (99*GR[0, 0, r2, -1])/2 - 171*GR[-1]*GR[0, 0, r2, -1] + 
     (351*GR[0, 0, r4, 1])/8 - (513*GR[-1]*GR[0, 0, r4, 1])/4 + 
     (3203*GR[0, 0, 0, 0, 1])/72 + 108*GR[0, 0, 1, 1, -1] - 
     72*GR[0, 0, r2, 1, -1]) + 
   eps^2*(-1456/3 + (19434238264576661875627231*GI[r2]^6)/
      154905511142333952000 + (14*I)*Pi*GI[r2]^3*GI[0, r2] + 
     (5324416440037996857859*GI[r2]^2*GI[0, r2]^2)/645439629759724800 - 
     (1387651410226760120027*GI[r2]^3*GI[0, 1, r4])/215146543253241600 - 
     351*GI[0, r2]*GI[0, 1, r4] - (1468047734151*GI[0, 1, r4]^2)/
      15189749120 + (789657583286981947249*GI[r2]^3*GI[0, r2, -1])/
      20169988429991400 - 324*GI[0, r2]*GI[0, r2, -1] - 
     (284287631597*GI[0, 1, r4]*GI[0, r2, -1])/949359320 - 
     (419*Pi*GI[0, 0, 0, r2])/2 - (30499079673673161675151*GI[0, r2]*
       GI[0, 0, 0, r2])/242039861159896800 - 
     (12845241734360103623*GI[0, r2]*GI[0, 1, 1, r4])/814949027474400 + 
     (72519050146991407823*GI[0, r2]*GI[0, 1, r2, -1])/20169988429991400 - 
     (4982864154607787447*GI[0, r2]*GI[0, 1, r2, r3])/384190255809360 + 
     (15414110947814901887*GI[0, r2]*GI[0, r2, 1, -1])/672332947666380 + 
     (13761914396888838179*GI[r2]*GI[0, 0, 0, 1, r2])/247058231486976 + 
     (4753472188291549552253*GI[r2]*GI[0, 0, 0, 1, r4])/286862057670988800 + 
     (7470521657556465811*GI[r2]*GI[0, 0, 0, r2, -1])/488969416484640 - 
     ((6231*I)/80)*Pi*GI[r2]^4*GR[-1] - (2293134265951144458751*GI[r2]^3*
       GI[0, r2]*GR[-1])/30254982644987100 - 135*GI[0, r2]^2*GR[-1] + 
     (48525206637741052523*GI[0, r2]*GI[0, 1, r4]*GR[-1])/2068716762050400 - 
     (4582733814483718393*GI[0, r2]*GI[0, r2, -1]*GR[-1])/1120554912777300 - 
     (3249584050547930233571*GI[r2]*GI[0, 0, 0, r2]*GR[-1])/
      60509965289974200 - (4066495193222485138051*GI[r2]^4*GR[-1]^2)/
      107573271626620800 + (1342367054159088723*GI[0, r2]^2*GR[-1]^2)/
      49802440567880 + ((23*I)/2)*Pi*GI[r2]^2*GR[-1]^3 - 
     (96*I)*Pi*GI[r2]^4*GR[r4] - (2148621182939097904103*GI[r2]^3*GI[0, r2]*
       GR[r4])/88014494967235200 - 243*GI[0, r2]^2*GR[r4] + 
     (5190461339597704273*GI[0, r2]*GI[0, 1, r4]*GR[r4])/689572254016800 - 
     (58492493100812290537*GI[0, r2]*GI[0, r2, -1]*GR[r4])/4482219651109200 - 
     (23275440359355686226341*GI[r2]*GI[0, 0, 0, r2]*GR[r4])/
      968159444639587200 - (548926224925913260423*GI[r2]^4*GR[-1]*GR[r4])/
      184411322788492800 + (1651188181360391891017*GI[0, r2]^2*GR[-1]*GR[r4])/
      80679953719965600 + (48*I)*Pi*GI[r2]^2*GR[-1]^2*GR[r4] + 
     (15209668191348912257861*GI[r2]^4*GR[r4]^2)/1290879259519449600 + 
     (139362294871181390417*GI[0, r2]^2*GR[r4]^2)/13446658953327600 + 
     (96*I)*Pi*GI[r2]^2*GR[-1]*GR[r4]^2 - 196*GR[0, 1] - 
     (682603*GI[r2]^4*GR[0, 1])/320 - (211*GI[r2]*GI[0, r2]*GR[0, 1])/3 - 
     (28*I)*GI[r2]^2*GI[0, r2]*GR[0, 1] - 36*GI[r2]*GI[0, 1, r4]*GR[0, 1] - 
     48*GI[r2]*GI[0, r2, -1]*GR[0, 1] + 264*GR[-1]*GR[0, 1] + 
     ((2103*I)/8)*GI[r2]^3*GR[-1]*GR[0, 1] + 32*GI[r2]*GI[0, r2]*GR[-1]*
      GR[0, 1] - 24*GR[-1]^2*GR[0, 1] + (261*GI[r2]^2*GR[-1]^2*GR[0, 1])/2 + 
     28*GR[-1]^3*GR[0, 1] - (23*I)*GI[r2]*GR[-1]^3*GR[0, 1] + 
     5*GR[-1]^4*GR[0, 1] + (192*I)*GI[r2]^3*GR[r4]*GR[0, 1] + 
     24*GI[r2]*GI[0, r2]*GR[r4]*GR[0, 1] + 1368*GI[r2]^2*GR[-1]*GR[r4]*
      GR[0, 1] - (96*I)*GI[r2]*GR[-1]^2*GR[r4]*GR[0, 1] - 
     (192*I)*GI[r2]*GR[-1]*GR[r4]^2*GR[0, 1] - (15067*GR[0, 1]^2)/40 - 
     (8919*GI[r2]^2*GR[0, 1]^2)/10 + (393*GR[-1]*GR[0, 1]^2)/8 + 
     ((357*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 - (81*GR[-1]^2*GR[0, 1]^2)/2 + 
     (20277*GR[r4]*GR[0, 1]^2)/20 + (1512*GR[-1]*GR[r4]*GR[0, 1]^2)/5 + 
     (10941*GR[0, 1]^3)/80 - (110065893310439600621*GI[r2]^4*GR[r2, -1])/
      6454396297597248 - (47840576561598825149*GI[0, r2]^2*GR[r2, -1])/
      2881426918570200 + (48*I)*Pi*GI[r2]^2*GR[-1]*GR[r2, -1] + 
     (96*I)*Pi*GI[r2]^2*GR[r4]*GR[r2, -1] - 144*GR[0, 1]*GR[r2, -1] + 
     1416*GI[r2]^2*GR[0, 1]*GR[r2, -1] - 36*GR[-1]*GR[0, 1]*GR[r2, -1] - 
     (96*I)*GI[r2]*GR[-1]*GR[0, 1]*GR[r2, -1] + 72*GR[r4]*GR[0, 1]*
      GR[r2, -1] - (192*I)*GI[r2]*GR[r4]*GR[0, 1]*GR[r2, -1] - 
     48*GR[-1]*GR[r4]*GR[0, 1]*GR[r2, -1] + (1512*GR[0, 1]^2*GR[r2, -1])/5 - 
     48*GR[0, 1]*GR[r2, -1]^2 - (757*GR[0, 0, 1])/6 + 
     ((1865*I)/4)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     (8364484673394736369543*GI[r2]*GI[0, r2]*GR[0, 0, 1])/
      464716533427001856 - (879566128679458637327*GI[r2]^2*GR[-1]*
       GR[0, 0, 1])/138308492091369600 + 735*GR[-1]^2*GR[0, 0, 1] - 
     (16102697969127023269*GR[-1]^3*GR[0, 0, 1])/864428075571060 - 
     (280212090088943672873*GI[r2]^2*GR[r4]*GR[0, 0, 1])/176028989934470400 - 
     702*GR[-1]*GR[r4]*GR[0, 0, 1] + (16042373202420748264*GR[-1]^2*GR[r4]*
       GR[0, 0, 1])/840416184582975 - (79226018477*GR[-1]*GR[r4]^2*
       GR[0, 0, 1])/1314497520 + (8559*GR[0, 1]*GR[0, 0, 1])/16 - 
     ((1865*I)/2)*GI[r2]*GR[0, 1]*GR[0, 0, 1] - 
     (2627*GR[-1]*GR[0, 1]*GR[0, 0, 1])/6 + 216*GR[r2, -1]*GR[0, 0, 1] + 
     (5006303571513537793*GR[-1]*GR[r2, -1]*GR[0, 0, 1])/1680832369165950 + 
     (263517605705347435219*GR[r4]*GR[r2, -1]*GR[0, 0, 1])/
      40339976859982800 + (177528474966803414291339*GR[0, 0, 1]^2)/
      34853740007025139200 + (84*I)*Pi*GI[r2]^2*GR[r2, 1, -1] - 
     84*GR[0, 1]*GR[r2, 1, -1] - (168*I)*GI[r2]*GR[0, 1]*GR[r2, 1, -1] - 
     24*GR[-1]*GR[0, 1]*GR[r2, 1, -1] - (15414110947814901887*GR[0, 0, 1]*
       GR[r2, 1, -1])/1008499421499570 - (96*I)*Pi*GI[r2]^2*GR[r2, 1, r3] + 
     72*GR[0, 1]*GR[r2, 1, r3] + (192*I)*GI[r2]*GR[0, 1]*GR[r2, 1, r3] - 
     48*GR[-1]*GR[0, 1]*GR[r2, 1, r3] + (11510330053514685749*GR[0, 0, 1]*
       GR[r2, 1, r3])/5762853837140400 - (3512066435216492342081*GI[r2]^2*
       GR[0, 0, r2, -1])/107573271626620800 - 945*GR[-1]*GR[0, 0, r2, -1] + 
     (16102697969127023269*GR[-1]^2*GR[0, 0, r2, -1])/672332947666380 + 
     486*GR[r4]*GR[0, 0, r2, -1] - 324*GR[-1]*GR[r4]*GR[0, 0, r2, -1] + 
     (79226018477*GR[r4]^2*GR[0, 0, r2, -1])/1898718640 + 
     (1167*GR[0, 1]*GR[0, 0, r2, -1])/2 - 324*GR[r2, -1]*GR[0, 0, r2, -1] - 
     324*GR[0, 0, r4, 1] - (4811325036202307621*GI[r2]^2*GR[0, 0, r4, 1])/
      275828901606720 - (405*GR[-1]*GR[0, 0, r4, 1])/4 - 
     (688002682427*GR[-1]^2*GR[0, 0, r4, 1])/4272116940 + 
     (1377*GR[r4]*GR[0, 0, r4, 1])/2 - (151468296283*GR[-1]*GR[r4]*
       GR[0, 0, r4, 1])/949359320 + (237678055431*GR[r4]^2*GR[0, 0, r4, 1])/
      7594874560 + (3501*GR[0, 1]*GR[0, 0, r4, 1])/8 - 
     (151468296283*GR[r2, -1]*GR[0, 0, r4, 1])/949359320 - 
     96*GR[0, 1]*GR[r2, 1, 1, -1] - (1322929*GR[0, 0, 0, 0, 1])/1440 - 
     (111028962044164229963413*GR[-1]*GR[0, 0, 0, 0, 1])/792130454705116800 + 
     (28339209386149309195949*GR[r4]*GR[0, 0, 0, 0, 1])/697074800140502784 + 
     716*GR[0, 0, 1, 1, -1] - (15921291538979566799*GR[-1]*
       GR[0, 0, 1, 1, -1])/504249710749785 + 
     (15067434078263982067*GR[r4]*GR[0, 0, 1, 1, -1])/1008499421499570 - 
     324*GR[0, 0, 1, 1, r4] - (464722773648145841*GR[-1]*GR[0, 0, 1, 1, r4])/
      59762928681456 - 810*GR[0, 0, 1, r2, -1] + 
     (416591428205045519*GR[-1]*GR[0, 0, 1, r2, -1])/17239306350420 - 
     (5717040479085769843*GR[r4]*GR[0, 0, 1, r2, -1])/840416184582975 - 
     486*GR[0, 0, 1, r2, r3] + (7915294161952919282*GR[-1]*
       GR[0, 0, 1, r2, r3])/280138728194325 - 
     (325370995794583*GR[r4]*GR[0, 0, 1, r2, r3])/2819597180400 - 
     234*GR[0, 0, 1, r2, r4] + (52664661481850610589*GR[-1]*
       GR[0, 0, 1, r2, r4])/2689331790665520 + 
     (68847079286759858267*GR[r4]*GR[0, 0, 1, r2, r4])/4482219651109200 - 
     666*GR[0, 0, r2, 1, -1] + (7915294161952919282*GR[-1]*
       GR[0, 0, r2, 1, -1])/168083236916595 + 
     (3419653551208993750751*GR[0, 0, 0, 0, r2, -1])/29338164989078400 - 
     (11267964293035177170691*GR[0, 0, 0, 0, r2, r4])/53786635813310400 + 
     (2129849328083884032239*GR[0, 0, 0, 0, r4, 1])/17385579252787200 - 
     (46219841228981088197*GR[0, 0, 1, 1, -1, r2])/1680832369165950 - 
     (314803199082585931*GR[0, 0, 1, 1, -1, r4])/11434233803850 - 
     (316367402266952611*GR[0, 0, 1, 1, 1, -1])/10290810423465 + 
     (516900123783972919*GR[0, 0, 1, 1, r2, -1])/1613599074399312 - 
     (9919248208609537351*GR[0, 0, 1, 1, r2, r3])/448221965110920 + 
     (57722369939954017447*GR[0, 0, 1, 1, r4, -1])/4482219651109200 + 
     (57348319346658372577*GR[0, 0, 1, 1, r4, r1])/4482219651109200 + 
     (2331926103647299091*GR[0, 0, 1, 1, r4, r2])/249012202839400 + 
     (15414110947814901887*GR[0, 0, 1, r2, 1, -1])/672332947666380 - 
     (577786378782718594*GR[0, 0, 1, r2, 1, r3])/93379576064775 + 
     (81694462154489734853*GR[0, 0, 1, r2, r1, -1])/13446658953327600 + 
     (84752932823655843863*GR[0, 0, 1, r2, r1, r4])/13446658953327600 + 
     (8581358273*GR[0, 0, 1, r2, r3, r4])/58241700 + 
     (284287631597*GR[0, 0, r2, 1, -1, r4])/712019490 + 
     (315791116883238571*GR[0, 0, r2, 1, 1, -1])/6860540282310), 
 G[3, {0, 1, 1, 1, 0, 1, 1, 2, 1, 0, 0, 0}] -> 
  -142/3 - 1/(24*eps^3) + 1/(6*eps^2) + (11/6 - (23*GR[0, 1])/16)/eps + 
   (77*GR[0, 1])/4 - (21*GR[-1]*GR[0, 1])/2 - (85*GR[0, 0, 1])/3 + 
   eps*(2038/3 - (1163*GR[0, 1])/4 + 69*GR[-1]*GR[0, 1] + 
     (3*GR[-1]^2*GR[0, 1])/2 + (88643*GR[0, 1]^2)/320 + 
     36*GR[0, 1]*GR[r2, -1] + (2941*GR[0, 0, 1])/12 - 
     (315*GR[-1]*GR[0, 0, 1])/4 + (405*GR[0, 0, r2, -1])/4 + 
     (2511*GR[0, 0, r4, 1])/16) + 
   eps^2*(-24472/3 - 351*GI[0, r2]*GI[0, 1, r4] - 
     324*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/2 - 
     135*GI[0, r2]^2*GR[-1] - 243*GI[0, r2]^2*GR[r4] + 3605*GR[0, 1] - 
     (371*GI[r2]*GI[0, r2]*GR[0, 1])/3 - 846*GR[-1]*GR[0, 1] + 
     21*GR[-1]^2*GR[0, 1] + GR[-1]^3*GR[0, 1] - (88811*GR[0, 1]^2)/40 + 
     (55307*GR[-1]*GR[0, 1]^2)/80 + (20277*GR[r4]*GR[0, 1]^2)/20 - 
     216*GR[0, 1]*GR[r2, -1] - 36*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     72*GR[r4]*GR[0, 1]*GR[r2, -1] - (8251*GR[0, 0, 1])/3 + 
     (1141*GR[-1]*GR[0, 0, 1])/2 + (917*GR[-1]^2*GR[0, 0, 1])/2 - 
     702*GR[-1]*GR[r4]*GR[0, 0, 1] + (18257*GR[0, 1]*GR[0, 0, 1])/12 + 
     216*GR[r2, -1]*GR[0, 0, 1] - 108*GR[0, 1]*GR[r2, 1, -1] + 
     72*GR[0, 1]*GR[r2, 1, r3] - (1467*GR[0, 0, r2, -1])/2 - 
     (1179*GR[-1]*GR[0, 0, r2, -1])/2 + 486*GR[r4]*GR[0, 0, r2, -1] - 
     (8289*GR[0, 0, r4, 1])/8 + (1323*GR[-1]*GR[0, 0, r4, 1])/8 + 
     (1377*GR[r4]*GR[0, 0, r4, 1])/2 - (1008479*GR[0, 0, 0, 0, 1])/360 + 
     526*GR[0, 0, 1, 1, -1] - 324*GR[0, 0, 1, 1, r4] - 
     810*GR[0, 0, 1, r2, -1] - 486*GR[0, 0, 1, r2, r3] - 
     234*GR[0, 0, 1, r2, r4] - 594*GR[0, 0, r2, 1, -1]), 
 G[3, {0, 1, 1, 1, 0, 1, 1, 1, 2, 0, 0, 0}] -> 
  6 + 1/(12*eps^2) - (37*GR[0, 1])/2 + 9*GR[-1]*GR[0, 1] + 
   (-11/12 + (9*GR[0, 1])/4)/eps - (21*GR[0, 0, 1])/8 + 
   eps*(-55/3 + (1169*GR[0, 1])/8 - (261*GR[-1]*GR[0, 1])/4 + 
     18*GR[-1]^2*GR[0, 1] + (8119*GR[0, 1]^2)/160 + 36*GR[0, 1]*GR[r2, -1] + 
     (149*GR[0, 0, 1])/48 + (133*GR[-1]*GR[0, 0, 1])/4 - 
     (171*GR[0, 0, r2, -1])/4 + (783*GR[0, 0, r4, 1])/16) + 
   eps^2*(-616/3 - 351*GI[0, r2]*GI[0, 1, r4] - 324*GI[0, r2]*GI[0, r2, -1] - 
     (419*Pi*GI[0, 0, 0, r2])/2 - 135*GI[0, r2]^2*GR[-1] - 
     243*GI[0, r2]^2*GR[r4] - (2103*GR[0, 1])/2 - 
     (371*GI[r2]*GI[0, r2]*GR[0, 1])/3 + (1077*GR[-1]*GR[0, 1])/2 - 
     (459*GR[-1]^2*GR[0, 1])/4 + 8*GR[-1]^3*GR[0, 1] - 
     (94339*GR[0, 1]^2)/320 - (11063*GR[-1]*GR[0, 1]^2)/80 + 
     (20277*GR[r4]*GR[0, 1]^2)/20 - 216*GR[0, 1]*GR[r2, -1] - 
     36*GR[-1]*GR[0, 1]*GR[r2, -1] + 72*GR[r4]*GR[0, 1]*GR[r2, -1] - 
     (2951*GR[0, 0, 1])/24 - (1659*GR[-1]*GR[0, 0, 1])/8 + 
     (1267*GR[-1]^2*GR[0, 0, 1])/2 - 702*GR[-1]*GR[r4]*GR[0, 0, 1] + 
     (1385*GR[0, 1]*GR[0, 0, 1])/48 + 216*GR[r2, -1]*GR[0, 0, 1] - 
     108*GR[0, 1]*GR[r2, 1, -1] + 72*GR[0, 1]*GR[r2, 1, r3] + 
     (2133*GR[0, 0, r2, -1])/8 - (1629*GR[-1]*GR[0, 0, r2, -1])/2 + 
     486*GR[r4]*GR[0, 0, r2, -1] - (9153*GR[0, 0, r4, 1])/32 - 
     (27*GR[-1]*GR[0, 0, r4, 1])/8 + (1377*GR[r4]*GR[0, 0, r4, 1])/2 - 
     (6157*GR[0, 0, 0, 0, 1])/18 + 626*GR[0, 0, 1, 1, -1] - 
     324*GR[0, 0, 1, 1, r4] - 810*GR[0, 0, 1, r2, -1] - 
     486*GR[0, 0, 1, r2, r3] - 234*GR[0, 0, 1, r2, r4] - 
     594*GR[0, 0, r2, 1, -1]), G[3, {1, 0, 1, 1, 1, 0, 0, 1, 1, 0, 1, 0}] -> 
  18*GR[0, 1] + (3*GR[0, 1])/(2*eps^2) + 12*GR[-1]*GR[0, 1] + 
   3*GR[-1]^2*GR[0, 1] - (1961*GR[0, 1]^2)/80 + 6*GR[0, 1]*GR[r2, -1] + 
   21*GR[0, 0, 1] + (21*GR[-1]*GR[0, 0, 1])/2 + 
   (6*GR[0, 1] + 3*GR[-1]*GR[0, 1] + (21*GR[0, 0, 1])/4)/eps - 
   (27*GR[0, 0, r2, -1])/2 + (27*GR[0, 0, r4, 1])/8 + 
   eps*((-117*GI[0, r2]*GI[0, 1, r4])/2 - 54*GI[0, r2]*GI[0, r2, -1] - 
     (419*Pi*GI[0, 0, 0, r2])/12 - (45*GI[0, r2]^2*GR[-1])/2 - 
     (81*GI[0, r2]^2*GR[r4])/2 + 48*GR[0, 1] - 
     (371*GI[r2]*GI[0, r2]*GR[0, 1])/18 + 36*GR[-1]*GR[0, 1] + 
     12*GR[-1]^2*GR[0, 1] + 2*GR[-1]^3*GR[0, 1] - (1961*GR[0, 1]^2)/20 - 
     (681*GR[-1]*GR[0, 1]^2)/20 + (6759*GR[r4]*GR[0, 1]^2)/40 + 
     24*GR[0, 1]*GR[r2, -1] - 6*GR[-1]*GR[0, 1]*GR[r2, -1] + 
     12*GR[r4]*GR[0, 1]*GR[r2, -1] + 63*GR[0, 0, 1] + 42*GR[-1]*GR[0, 0, 1] + 
     98*GR[-1]^2*GR[0, 0, 1] - 117*GR[-1]*GR[r4]*GR[0, 0, 1] - 
     (23183*GR[0, 1]*GR[0, 0, 1])/144 + 36*GR[r2, -1]*GR[0, 0, 1] - 
     18*GR[0, 1]*GR[r2, 1, -1] + 12*GR[0, 1]*GR[r2, 1, r3] - 
     54*GR[0, 0, r2, -1] - 126*GR[-1]*GR[0, 0, r2, -1] + 
     81*GR[r4]*GR[0, 0, r2, -1] + (27*GR[0, 0, r4, 1])/2 + 
     (27*GR[-1]*GR[0, 0, r4, 1])/4 + (459*GR[r4]*GR[0, 0, r4, 1])/4 + 
     (553421*GR[0, 0, 0, 0, 1])/1728 + 100*GR[0, 0, 1, 1, -1] - 
     54*GR[0, 0, 1, 1, r4] - 135*GR[0, 0, 1, r2, -1] - 
     81*GR[0, 0, 1, r2, r3] - 39*GR[0, 0, 1, r2, r4] - 
     99*GR[0, 0, r2, 1, -1]), G[3, {1, 0, 1, 1, 1, 0, 0, 2, 1, 0, 1, 0}] -> 
  -142/3 - 1/(24*eps^3) + (1/6 + GR[0, 1]/2)/eps^2 + (383*GR[0, 1])/12 - 
   (33*GR[-1]*GR[0, 1])/2 + (3*GR[-1]^2*GR[0, 1])/2 + (133*GR[0, 1]^2)/16 + 
   (11/6 - (149*GR[0, 1])/48 + (3*GR[-1]*GR[0, 1])/2)/eps + 
   6*GR[0, 1]*GR[r2, -1] - (83*GR[0, 0, 1])/3 + (7*GR[-1]*GR[0, 0, 1])/2 - 
   (9*GR[0, 0, r2, -1])/2 + (81*GR[0, 0, r4, 1])/8 + 
   eps*(2038/3 - (117*GI[0, r2]*GI[0, 1, r4])/2 - 
     54*GI[0, r2]*GI[0, r2, -1] - (419*Pi*GI[0, 0, 0, r2])/12 - 
     (45*GI[0, r2]^2*GR[-1])/2 - (81*GI[0, r2]^2*GR[r4])/2 - 
     (4337*GR[0, 1])/12 - (371*GI[r2]*GI[0, r2]*GR[0, 1])/18 + 
     111*GR[-1]*GR[0, 1] - (21*GR[-1]^2*GR[0, 1])/2 + GR[-1]^3*GR[0, 1] + 
     (76523*GR[0, 1]^2)/320 + (167*GR[-1]*GR[0, 1]^2)/20 + 
     (6759*GR[r4]*GR[0, 1]^2)/40 + 12*GR[0, 1]*GR[r2, -1] - 
     6*GR[-1]*GR[0, 1]*GR[r2, -1] + 12*GR[r4]*GR[0, 1]*GR[r2, -1] + 
     (2909*GR[0, 0, 1])/12 - (399*GR[-1]*GR[0, 0, 1])/4 + 
     84*GR[-1]^2*GR[0, 0, 1] - 117*GR[-1]*GR[r4]*GR[0, 0, 1] + 
     (1189*GR[0, 1]*GR[0, 0, 1])/144 + 36*GR[r2, -1]*GR[0, 0, 1] - 
     18*GR[0, 1]*GR[r2, 1, -1] + 12*GR[0, 1]*GR[r2, 1, r3] + 
     (513*GR[0, 0, r2, -1])/4 - 108*GR[-1]*GR[0, 0, r2, -1] + 
     81*GR[r4]*GR[0, 0, r2, -1] + (1971*GR[0, 0, r4, 1])/16 + 
     (81*GR[-1]*GR[0, 0, r4, 1])/4 + (459*GR[r4]*GR[0, 0, r4, 1])/4 - 
     (38311*GR[0, 0, 0, 0, 1])/1728 + 92*GR[0, 0, 1, 1, -1] - 
     54*GR[0, 0, 1, 1, r4] - 135*GR[0, 0, 1, r2, -1] - 
     81*GR[0, 0, 1, r2, r3] - 39*GR[0, 0, 1, r2, r4] - 
     99*GR[0, 0, r2, 1, -1]), G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 0, 0, 1}] -> 
  28*GR[0, 1] + GR[0, 1]/eps^2 - 12*GR[-1]*GR[0, 1] - 3*GR[-1]^2*GR[0, 1] - 
   (57*GR[0, 1]^2)/10 - 4*GR[0, 0, 1] + 
   (-4*GR[0, 1] + 3*GR[-1]*GR[0, 1] + GR[0, 0, 1])/eps + 
   eps*(-160*GR[0, 1] + 84*GR[-1]*GR[0, 1] + 12*GR[-1]^2*GR[0, 1] - 
     10*GR[-1]^3*GR[0, 1] + (114*GR[0, 1]^2)/5 + (311*GR[-1]*GR[0, 1]^2)/20 + 
     28*GR[0, 0, 1] - 98*GR[-1]^2*GR[0, 0, 1] - 15*GR[0, 1]*GR[0, 0, 1] + 
     126*GR[-1]*GR[0, 0, r2, -1] + (189*GR[-1]*GR[0, 0, r4, 1])/2 - 
     (103*GR[0, 0, 0, 0, 1])/2 - 56*GR[0, 0, 1, 1, -1]), 
 G[3, {1, 1, 0, 1, 1, 0, 1, 1, 1, 1, 0, 1}] -> -2/9 - (16*GR[0, 1])/9 - 
   (5*GR[0, 1])/(18*eps) + GR[0, 0, 1]/9 + 
   eps*(146/27 + (106*GR[0, 1])/3 - (34*GR[-1]*GR[0, 1])/3 + 
     2*GR[-1]^2*GR[0, 1] - (453*GR[0, 1]^2)/40 + (59*GR[0, 0, 1])/18 + 
     7*GR[-1]*GR[0, 0, 1] - 9*GR[0, 0, r2, -1] - (27*GR[0, 0, r4, 1])/4) + 
   eps^2*(-6626/81 - (12931*GR[0, 1])/27 + (320*GI[r2]*GI[0, r2]*GR[0, 1])/
      9 + (1540*GR[-1]*GR[0, 1])/9 - 34*GR[-1]^2*GR[0, 1] - 
     (4*GR[-1]^3*GR[0, 1])/3 - (799*GR[0, 1]^2)/360 - 
     (307*GR[-1]*GR[0, 1]^2)/4 - 48*GR[0, 1]*GR[r2, -1] - 
     (334*GR[0, 0, 1])/9 - (721*GR[-1]*GR[0, 0, 1])/9 + 
     70*GR[-1]^2*GR[0, 0, 1] - (3307*GR[0, 1]*GR[0, 0, 1])/18 + 
     16*GR[0, 1]*GR[r2, 1, -1] + 103*GR[0, 0, r2, -1] - 
     90*GR[-1]*GR[0, 0, r2, -1] - (123*GR[0, 0, r4, 1])/4 - 
     (135*GR[-1]*GR[0, 0, r4, 1])/2 + (8251*GR[0, 0, 0, 0, 1])/216 + 
     (184*GR[0, 0, 1, 1, -1])/3 - 48*GR[0, 0, r2, 1, -1]), 
 G[3, {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0}] -> 
  (40*GI[r2]*GI[0, r2]*GR[0, 1])/3 + (58*GR[-1]*GR[0, 1]^2)/5 + 
   14*GR[-1]^2*GR[0, 0, 1] + (413*GR[0, 1]*GR[0, 0, 1])/24 + 
   6*GR[0, 1]*GR[r2, 1, -1] - 18*GR[-1]*GR[0, 0, r2, -1] - 
   (27*GR[-1]*GR[0, 0, r4, 1])/2 + (83*GR[0, 0, 0, 0, 1])/72 + 
   16*GR[0, 0, 1, 1, -1] - 18*GR[0, 0, r2, 1, -1] + 
   eps*((19351892445003135635055391*GI[r2]^6)/619622044569335808000 + 
     ((7*I)/2)*Pi*GI[r2]^3*GI[0, r2] + (5324416440037996857859*GI[r2]^2*
       GI[0, r2]^2)/2581758519038899200 - 
     (1387651410226760120027*GI[r2]^3*GI[0, 1, r4])/860586173012966400 - 
     (1468047734151*GI[0, 1, r4]^2)/60758996480 + 
     (789657583286981947249*GI[r2]^3*GI[0, r2, -1])/80679953719965600 - 
     (284287631597*GI[0, 1, r4]*GI[0, r2, -1])/3797437280 - 
     (30499079673673161675151*GI[0, r2]*GI[0, 0, 0, r2])/968159444639587200 - 
     (12845241734360103623*GI[0, r2]*GI[0, 1, 1, r4])/3259796109897600 + 
     (72519050146991407823*GI[0, r2]*GI[0, 1, r2, -1])/80679953719965600 - 
     (4982864154607787447*GI[0, r2]*GI[0, 1, r2, r3])/1536761023237440 + 
     (15414110947814901887*GI[0, r2]*GI[0, r2, 1, -1])/2689331790665520 + 
     (13761914396888838179*GI[r2]*GI[0, 0, 0, 1, r2])/988232925947904 + 
     (4753472188291549552253*GI[r2]*GI[0, 0, 0, 1, r4])/1147448230683955200 + 
     (7470521657556465811*GI[r2]*GI[0, 0, 0, r2, -1])/1955877665938560 - 
     ((933*I)/40)*Pi*GI[r2]^4*GR[-1] - (2293134265951144458751*GI[r2]^3*
       GI[0, r2]*GR[-1])/121019930579948400 + 
     (48525206637741052523*GI[0, r2]*GI[0, 1, r4]*GR[-1])/8274867048201600 - 
     (4582733814483718393*GI[0, r2]*GI[0, r2, -1]*GR[-1])/4482219651109200 - 
     (3249584050547930233571*GI[r2]*GI[0, 0, 0, r2]*GR[-1])/
      242039861159896800 - (4057285576505351064811*GI[r2]^4*GR[-1]^2)/
      430293086506483200 + (1342367054159088723*GI[0, r2]^2*GR[-1]^2)/
      199209762271520 - (24*I)*Pi*GI[r2]^4*GR[r4] - 
     (2148621182939097904103*GI[r2]^3*GI[0, r2]*GR[r4])/352057979868940800 + 
     (5190461339597704273*GI[0, r2]*GI[0, 1, r4]*GR[r4])/2758289016067200 - 
     (58492493100812290537*GI[0, r2]*GI[0, r2, -1]*GR[r4])/
      17928878604436800 - (23275440359355686226341*GI[r2]*GI[0, 0, 0, r2]*
       GR[r4])/3872637778558348800 - (548926224925913260423*GI[r2]^4*GR[-1]*
       GR[r4])/737645291153971200 + (1651188181360391891017*GI[0, r2]^2*
       GR[-1]*GR[r4])/322719814879862400 + (12*I)*Pi*GI[r2]^2*GR[-1]^2*
      GR[r4] + (15209668191348912257861*GI[r2]^4*GR[r4]^2)/
      5163517038077798400 + (139362294871181390417*GI[0, r2]^2*GR[r4]^2)/
      53786635813310400 + (24*I)*Pi*GI[r2]^2*GR[-1]*GR[r4]^2 - 
     (20117*GI[r2]^4*GR[0, 1])/160 + (80*GI[r2]*GI[0, r2]*GR[0, 1])/3 - 
     (7*I)*GI[r2]^2*GI[0, r2]*GR[0, 1] - 9*GI[r2]*GI[0, 1, r4]*GR[0, 1] - 
     12*GI[r2]*GI[0, r2, -1]*GR[0, 1] + ((219*I)/4)*GI[r2]^3*GR[-1]*
      GR[0, 1] + 8*GI[r2]*GI[0, r2]*GR[-1]*GR[0, 1] - 
     (45*GI[r2]^2*GR[-1]^2*GR[0, 1])/4 + (48*I)*GI[r2]^3*GR[r4]*GR[0, 1] + 
     6*GI[r2]*GI[0, r2]*GR[r4]*GR[0, 1] + 342*GI[r2]^2*GR[-1]*GR[r4]*
      GR[0, 1] - (24*I)*GI[r2]*GR[-1]^2*GR[r4]*GR[0, 1] - 
     (48*I)*GI[r2]*GR[-1]*GR[r4]^2*GR[0, 1] + (513*GI[r2]^2*GR[0, 1]^2)/20 + 
     (116*GR[-1]*GR[0, 1]^2)/5 + ((27*I)/5)*GI[r2]*GR[-1]*GR[0, 1]^2 + 
     (378*GR[-1]*GR[r4]*GR[0, 1]^2)/5 + (27*GR[0, 1]^3)/10 - 
     (110065893310439600621*GI[r2]^4*GR[r2, -1])/25817585190388992 - 
     (47840576561598825149*GI[0, r2]^2*GR[r2, -1])/11525707674280800 + 
     (12*I)*Pi*GI[r2]^2*GR[-1]*GR[r2, -1] + (24*I)*Pi*GI[r2]^2*GR[r4]*
      GR[r2, -1] + 354*GI[r2]^2*GR[0, 1]*GR[r2, -1] - 
     (24*I)*GI[r2]*GR[-1]*GR[0, 1]*GR[r2, -1] - (48*I)*GI[r2]*GR[r4]*GR[0, 1]*
      GR[r2, -1] - 12*GR[-1]*GR[r4]*GR[0, 1]*GR[r2, -1] + 
     (378*GR[0, 1]^2*GR[r2, -1])/5 - 12*GR[0, 1]*GR[r2, -1]^2 - 
     ((107*I)/4)*Pi*GI[r2]^2*GR[0, 0, 1] + 
     (8364484673394736369543*GI[r2]*GI[0, r2]*GR[0, 0, 1])/
      1858866133708007424 - (866495976176824210127*GI[r2]^2*GR[-1]*
       GR[0, 0, 1])/553233968365478400 + 28*GR[-1]^2*GR[0, 0, 1] - 
     (16187411920532987149*GR[-1]^3*GR[0, 0, 1])/3457712302284240 - 
     (280212090088943672873*GI[r2]^2*GR[r4]*GR[0, 0, 1])/704115959737881600 + 
     (4010593300605187066*GR[-1]^2*GR[r4]*GR[0, 0, 1])/840416184582975 - 
     (79226018477*GR[-1]*GR[r4]^2*GR[0, 0, 1])/5257990080 + 
     (413*GR[0, 1]*GR[0, 0, 1])/12 + ((107*I)/2)*GI[r2]*GR[0, 1]*
      GR[0, 0, 1] + (266*GR[-1]*GR[0, 1]*GR[0, 0, 1])/3 + 
     (5006303571513537793*GR[-1]*GR[r2, -1]*GR[0, 0, 1])/6723329476663800 + 
     (263517605705347435219*GR[r4]*GR[r2, -1]*GR[0, 0, 1])/
      161359907439931200 + (169105633022355701589419*GR[0, 0, 1]^2)/
      139414960028100556800 + (21*I)*Pi*GI[r2]^2*GR[r2, 1, -1] + 
     12*GR[0, 1]*GR[r2, 1, -1] - (42*I)*GI[r2]*GR[0, 1]*GR[r2, 1, -1] - 
     6*GR[-1]*GR[0, 1]*GR[r2, 1, -1] - (15414110947814901887*GR[0, 0, 1]*
       GR[r2, 1, -1])/4033997685998280 - (24*I)*Pi*GI[r2]^2*GR[r2, 1, r3] + 
     (48*I)*GI[r2]*GR[0, 1]*GR[r2, 1, r3] - 12*GR[-1]*GR[0, 1]*
      GR[r2, 1, r3] + (11510330053514685749*GR[0, 0, 1]*GR[r2, 1, r3])/
      23051415348561600 - (3506983598132134509281*GI[r2]^2*GR[0, 0, r2, -1])/
      430293086506483200 - 36*GR[-1]*GR[0, 0, r2, -1] + 
     (16187411920532987149*GR[-1]^2*GR[0, 0, r2, -1])/2689331790665520 - 
     81*GR[-1]*GR[r4]*GR[0, 0, r2, -1] + 
     (79226018477*GR[r4]^2*GR[0, 0, r2, -1])/7594874560 - 
     33*GR[0, 1]*GR[0, 0, r2, -1] - 81*GR[r2, -1]*GR[0, 0, r2, -1] - 
     (4801550349501619481*GI[r2]^2*GR[0, 0, r4, 1])/1103315606426880 - 
     27*GR[-1]*GR[0, 0, r4, 1] - (284287631597*GR[-1]^2*GR[0, 0, r4, 1])/
      17088467760 - (151468296283*GR[-1]*GR[r4]*GR[0, 0, r4, 1])/3797437280 + 
     (237678055431*GR[r4]^2*GR[0, 0, r4, 1])/30379498240 - 
     (99*GR[0, 1]*GR[0, 0, r4, 1])/4 - (151468296283*GR[r2, -1]*
       GR[0, 0, r4, 1])/3797437280 - 24*GR[0, 1]*GR[r2, 1, 1, -1] + 
     (83*GR[0, 0, 0, 0, 1])/36 - (112214088220709922835813*GR[-1]*
       GR[0, 0, 0, 0, 1])/3168521818820467200 + 
     (28339209386149309195949*GR[r4]*GR[0, 0, 0, 0, 1])/2788299200562011136 + 
     32*GR[0, 0, 1, 1, -1] - (15949529522781554759*GR[-1]*GR[0, 0, 1, 1, -1])/
      2016998842999140 + (15067434078263982067*GR[r4]*GR[0, 0, 1, 1, -1])/
      4033997685998280 - (464722773648145841*GR[-1]*GR[0, 0, 1, 1, r4])/
      239051714725824 + (416591428205045519*GR[-1]*GR[0, 0, 1, r2, -1])/
      68957225401680 - (5717040479085769843*GR[r4]*GR[0, 0, 1, r2, -1])/
      3361664738331900 + (3957647080976459641*GR[-1]*GR[0, 0, 1, r2, r3])/
      560277456388650 - (325370995794583*GR[r4]*GR[0, 0, 1, r2, r3])/
      11278388721600 + (52664661481850610589*GR[-1]*GR[0, 0, 1, r2, r4])/
      10757327162662080 + (68847079286759858267*GR[r4]*GR[0, 0, 1, r2, r4])/
      17928878604436800 - 36*GR[0, 0, r2, 1, -1] + 
     (3957647080976459641*GR[-1]*GR[0, 0, r2, 1, -1])/336166473833190 + 
     (3459814565262543172511*GR[0, 0, 0, 0, r2, -1])/117352659956313600 - 
     (11267964293035177170691*GR[0, 0, 0, 0, r2, r4])/215146543253241600 + 
     (2152161002558078155439*GR[0, 0, 0, 0, r4, 1])/69542317011148800 - 
     (46219841228981088197*GR[0, 0, 1, 1, -1, r2])/6723329476663800 - 
     (314803199082585931*GR[0, 0, 1, 1, -1, r4])/45736935215400 - 
     (315791116883238571*GR[0, 0, 1, 1, 1, -1])/41163241693860 + 
     (516900123783972919*GR[0, 0, 1, 1, r2, -1])/6454396297597248 - 
     (9919248208609537351*GR[0, 0, 1, 1, r2, r3])/1792887860443680 + 
     (57722369939954017447*GR[0, 0, 1, 1, r4, -1])/17928878604436800 + 
     (57348319346658372577*GR[0, 0, 1, 1, r4, r1])/17928878604436800 + 
     (2331926103647299091*GR[0, 0, 1, 1, r4, r2])/996048811357600 + 
     (15414110947814901887*GR[0, 0, 1, r2, 1, -1])/2689331790665520 - 
     (288893189391359297*GR[0, 0, 1, r2, 1, r3])/186759152129550 + 
     (81694462154489734853*GR[0, 0, 1, r2, r1, -1])/53786635813310400 + 
     (84752932823655843863*GR[0, 0, 1, r2, r1, r4])/53786635813310400 + 
     (8581358273*GR[0, 0, 1, r2, r3, r4])/232966800 + 
     (284287631597*GR[0, 0, r2, 1, -1, r4])/2848077960 + 
     (315791116883238571*GR[0, 0, r2, 1, 1, -1])/27442161129240), 
 G[3, {1, 1, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1}] -> 12*GR[0, 1]*GR[0, 0, 1] + 
   5*GR[0, 0, 0, 0, 1] + eps*((-128*GR[0, 1]^3)/7 + 24*GR[0, 1]*GR[0, 0, 1] + 
     7*GR[0, 0, 1]^2 + 10*GR[0, 0, 0, 0, 1])}

